CUDA programs for solving the time-dependent dipolar Gross-Pitaevskii equation in an anisotropic trap

In this paper we present new versions of previously published numerical programs for solving the dipolar Gross-Pitaevskii (GP) equation including the contact interaction in two and three spatial dimensions in imaginary and in real time, yielding both stationary and non-stationary solutions. New versions of programs were developed using CUDA toolkit and can make use of Nvidia GPU devices. The algorithm used is the same split-step semi-implicit Crank-Nicolson method as in the previous version (R. Kishor Kumar et al., Comput. Phys. Commun. 195, 117 (2015)), which is here implemented as a series of CUDA kernels that compute the solution on the GPU. In addition, the Fast Fourier Transform (FFT) library used in the previous version is replaced by cuFFT library, which works on CUDA-enabled GPUs. We present speedup test results obtained using new versions of programs and demonstrate an average speedup of 12 to 25, depending on the program and input size.

==> DBEC-GP-CUDA_v3_0/output/imag2dXY-cuda/imag2dXY-den1d_x.txt <==
-1.280000e+01 0.000000e+00
-1.260000e+01 4.419037e-22
-1.240000e+01 4.413795e-21
-1.220000e+01 3.451537e-20
-1.200000e+01 2.528921e-19
-1.180000e+01 1.772239e-18
-1.160000e+01 1.190624e-17
-1.140000e+01 7.667608e-17
-1.120000e+01 4.731491e-16
-1.100000e+01 2.796287e-15
-1.080000e+01 1.581948e-14
-1.060000e+01 8.562505e-14
-1.040000e+01 4.431681e-13
-1.020000e+01 2.192024e-12
-1.000000e+01 1.035545e-11
-9.800000e+00 4.669436e-11
-9.600000e+00 2.008359e-10
-9.400000e+00 8.233688e-10
-9.200000e+00 3.215146e-09
-9.000000e+00 1.194865e-08
-8.800000e+00 4.222674e-08
-8.600000e+00 1.417830e-07
-8.400000e+00 4.518805e-07
-8.200000e+00 1.365712e-06
-8.000000e+00 3.910049e-06
-7.800000e+00 1.059319e-05
-7.600000e+00 2.712789e-05
-7.400000e+00 6.559559e-05
-7.200000e+00 1.496064e-04
-7.000000e+00 3.215473e-04
-6.800000e+00 6.508173e-04
-6.600000e+00 1.240083e-03
-6.400000e+00 2.224853e-03
-6.200000e+00 3.761711e-03
-6.000000e+00 6.003824e-03
-5.800000e+00 9.068476e-03
-5.600000e+00 1.300720e-02
-5.400000e+00 1.779009e-02
-5.200000e+00 2.331064e-02
-5.000000e+00 2.940834e-02
-4.800000e+00 3.589986e-02
-4.600000e+00 4.260791e-02
-4.400000e+00 4.938082e-02
-4.200000e+00 5.610098e-02
-4.000000e+00 6.268439e-02
-3.800000e+00 6.907488e-02
-3.600000e+00 7.523657e-02
-3.400000e+00 8.114667e-02
-3.200000e+00 8.678997e-02
-3.000000e+00 9.215494e-02
-2.800000e+00 9.723156e-02
-2.600000e+00 1.020101e-01
-2.400000e+00 1.064810e-01
-2.200000e+00 1.106343e-01
-2.000000e+00 1.144607e-01
-1.800000e+00 1.179511e-01
-1.600000e+00 1.210969e-01
-1.400000e+00 1.238906e-01
-1.200000e+00 1.263254e-01
-1.000000e+00 1.283954e-01
-8.000000e-01 1.300957e-01
-6.000000e-01 1.314223e-01
-4.000000e-01 1.323720e-01
-2.000000e-01 1.329427e-01
0.000000e+00 1.331331e-01
2.000000e-01 1.329427e-01
4.000000e-01 1.323720e-01
6.000000e-01 1.314223e-01
8.000000e-01 1.300957e-01
1.000000e+00 1.283954e-01
1.200000e+00 1.263254e-01
1.400000e+00 1.238906e-01
1.600000e+00 1.210969e-01
1.800000e+00 1.179511e-01
2.000000e+00 1.144607e-01
2.200000e+00 1.106343e-01
2.400000e+00 1.064810e-01
2.600000e+00 1.020101e-01
2.800000e+00 9.723156e-02
3.000000e+00 9.215494e-02
3.200000e+00 8.678997e-02
3.400000e+00 8.114667e-02
3.600000e+00 7.523657e-02
3.800000e+00 6.907488e-02
4.000000e+00 6.268439e-02
4.200000e+00 5.610098e-02
4.400000e+00 4.938082e-02
4.600000e+00 4.260791e-02
4.800000e+00 3.589986e-02
5.000000e+00 2.940834e-02
5.200000e+00 2.331064e-02
5.400000e+00 1.779009e-02
5.600000e+00 1.300720e-02
5.800000e+00 9.068476e-03
6.000000e+00 6.003824e-03
6.200000e+00 3.761711e-03
6.400000e+00 2.224853e-03
6.600000e+00 1.240083e-03
6.800000e+00 6.508173e-04
7.000000e+00 3.215473e-04
7.200000e+00 1.496064e-04
7.400000e+00 6.559559e-05
7.600000e+00 2.712789e-05
7.800000e+00 1.059319e-05
8.000000e+00 3.910049e-06
8.200000e+00 1.365712e-06
8.400000e+00 4.518805e-07
8.600000e+00 1.417830e-07
8.800000e+00 4.222674e-08
9.000000e+00 1.194865e-08
9.200000e+00 3.215146e-09
9.400000e+00 8.233688e-10
9.600000e+00 2.008359e-10
9.800000e+00 4.669436e-11
1.000000e+01 1.035545e-11
1.020000e+01 2.192024e-12
1.040000e+01 4.431681e-13
1.060000e+01 8.562505e-14
1.080000e+01 1.581948e-14
1.100000e+01 2.796286e-15
1.120000e+01 4.731479e-16
1.140000e+01 7.667493e-17
1.160000e+01 1.190512e-17
1.180000e+01 1.771139e-18
1.200000e+01 2.518179e-19
1.220000e+01 3.347348e-20
1.240000e+01 3.458577e-21
1.260000e+01 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/imag2dXY-cuda/imag2dXY-den1d_y.txt <==
-2.560000e+01 0.000000e+00
-2.540000e+01 4.053684e-41
-2.520000e+01 4.133213e-40
-2.500000e+01 3.370866e-39
-2.480000e+01 2.631442e-38
-2.460000e+01 2.006795e-37
-2.440000e+01 1.498766e-36
-2.420000e+01 1.096431e-35
-2.400000e+01 7.856227e-35
-2.380000e+01 5.512959e-34
-2.360000e+01 3.788283e-33
-2.340000e+01 2.548793e-32
-2.320000e+01 1.678834e-31
-2.300000e+01 1.082448e-30
-2.280000e+01 6.830886e-30
-2.260000e+01 4.218521e-29
-2.240000e+01 2.549166e-28
-2.220000e+01 1.507061e-27
-2.200000e+01 8.715589e-27
-2.180000e+01 4.929842e-26
-2.160000e+01 2.726935e-25
-2.140000e+01 1.474876e-24
-2.120000e+01 7.798428e-24
-2.100000e+01 4.030500e-23
-2.080000e+01 2.035817e-22
-2.060000e+01 1.004781e-21
-2.040000e+01 4.844855e-21
-2.020000e+01 2.281848e-20
-2.000000e+01 1.049559e-19
-1.980000e+01 4.713641e-19
-1.960000e+01 2.066557e-18
-1.940000e+01 8.842768e-18
-1.920000e+01 3.692191e-17
-1.900000e+01 1.503961e-16
-1.880000e+01 5.975073e-16
-1.860000e+01 2.314713e-15
-1.840000e+01 8.741523e-15
-1.820000e+01 3.217339e-14
-1.800000e+01 1.153732e-13
-1.780000e+01 4.029803e-13
-1.760000e+01 1.370568e-12
-1.740000e+01 4.537479e-12
-1.720000e+01 1.461770e-11
-1.700000e+01 4.580775e-11
-1.680000e+01 1.395824e-10
-1.660000e+01 4.134107e-10
-1.640000e+01 1.189624e-09
-1.620000e+01 3.324460e-09
-1.600000e+01 9.018031e-09
-1.580000e+01 2.373363e-08
-1.560000e+01 6.056867e-08
-1.540000e+01 1.498024e-07
-1.520000e+01 3.588531e-07
-1.500000e+01 8.320844e-07
-1.480000e+01 1.866298e-06
-1.460000e+01 4.046261e-06
-1.440000e+01 8.473651e-06
-1.420000e+01 1.712806e-05
-1.400000e+01 3.339211e-05
-1.380000e+01 6.274296e-05
-1.360000e+01 1.135495e-04
-1.340000e+01 1.978173e-04
-1.320000e+01 3.316149e-04
-1.300000e+01 5.348445e-04
-1.280000e+01 8.300601e-04
-1.260000e+01 1.240240e-03
-1.240000e+01 1.785762e-03
-1.220000e+01 2.481216e-03
-1.200000e+01 3.332864e-03
-1.180000e+01 4.337512e-03
-1.160000e+01 5.483089e-03
-1.140000e+01 6.750737e-03
-1.120000e+01 8.117766e-03
-1.100000e+01 9.560697e-03
-1.080000e+01 1.105772e-02
-1.060000e+01 1.259030e-02
-1.040000e+01 1.414377e-02
-1.020000e+01 1.570730e-02
-1.000000e+01 1.727332e-02
-9.800000e+00 1.883680e-02
-9.600000e+00 2.039446e-02
-9.400000e+00 2.194416e-02
-9.200000e+00 2.348440e-02
-9.000000e+00 2.501396e-02
-8.800000e+00 2.653170e-02
-8.600000e+00 2.803645e-02
-8.400000e+00 2.952695e-02
-8.200000e+00 3.100188e-02
-8.000000e+00 3.245986e-02
-7.800000e+00 3.389945e-02
-7.600000e+00 3.531923e-02
-7.400000e+00 3.671779e-02
-7.200000e+00 3.809374e-02
-7.000000e+00 3.944577e-02
-6.800000e+00 4.077257e-02
-6.600000e+00 4.207293e-02
-6.400000e+00 4.334567e-02
-6.200000e+00 4.458967e-02
-6.000000e+00 4.580387e-02
-5.800000e+00 4.698724e-02
-5.600000e+00 4.813883e-02
-5.400000e+00 4.925771e-02
-5.200000e+00 5.034301e-02
-5.000000e+00 5.139388e-02
-4.800000e+00 5.240955e-02
-4.600000e+00 5.338924e-02
-4.400000e+00 5.433225e-02
-4.200000e+00 5.523789e-02
-4.000000e+00 5.610553e-02
-3.800000e+00 5.693456e-02
-3.600000e+00 5.772441e-02
-3.400000e+00 5.847453e-02
-3.200000e+00 5.918442e-02
-3.000000e+00 5.985360e-02
-2.800000e+00 6.048164e-02
-2.600000e+00 6.106813e-02
-2.400000e+00 6.161267e-02
-2.200000e+00 6.211493e-02
-2.000000e+00 6.257457e-02
-1.800000e+00 6.299131e-02
-1.600000e+00 6.336488e-02
-1.400000e+00 6.369505e-02
-1.200000e+00 6.398162e-02
-1.000000e+00 6.422440e-02
-8.000000e-01 6.442324e-02
-6.000000e-01 6.457802e-02
-4.000000e-01 6.468865e-02
-2.000000e-01 6.475505e-02
0.000000e+00 6.477719e-02
2.000000e-01 6.475505e-02
4.000000e-01 6.468865e-02
6.000000e-01 6.457802e-02
8.000000e-01 6.442324e-02
1.000000e+00 6.422440e-02
1.200000e+00 6.398162e-02
1.400000e+00 6.369505e-02
1.600000e+00 6.336488e-02
1.800000e+00 6.299131e-02
2.000000e+00 6.257457e-02
2.200000e+00 6.211493e-02
2.400000e+00 6.161267e-02
2.600000e+00 6.106813e-02
2.800000e+00 6.048164e-02
3.000000e+00 5.985360e-02
3.200000e+00 5.918442e-02
3.400000e+00 5.847453e-02
3.600000e+00 5.772441e-02
3.800000e+00 5.693456e-02
4.000000e+00 5.610553e-02
4.200000e+00 5.523789e-02
4.400000e+00 5.433225e-02
4.600000e+00 5.338924e-02
4.800000e+00 5.240955e-02
5.000000e+00 5.139388e-02
5.200000e+00 5.034301e-02
5.400000e+00 4.925771e-02
5.600000e+00 4.813883e-02
5.800000e+00 4.698724e-02
6.000000e+00 4.580387e-02
6.200000e+00 4.458967e-02
6.400000e+00 4.334567e-02
6.600000e+00 4.207293e-02
6.800000e+00 4.077257e-02
7.000000e+00 3.944577e-02
7.200000e+00 3.809374e-02
7.400000e+00 3.671779e-02
7.600000e+00 3.531923e-02
7.800000e+00 3.389945e-02
8.000000e+00 3.245986e-02
8.200000e+00 3.100188e-02
8.400000e+00 2.952695e-02
8.600000e+00 2.803645e-02
8.800000e+00 2.653170e-02
9.000000e+00 2.501396e-02
9.200000e+00 2.348440e-02
9.400000e+00 2.194416e-02
9.600000e+00 2.039446e-02
9.800000e+00 1.883680e-02
1.000000e+01 1.727332e-02
1.020000e+01 1.570730e-02
1.040000e+01 1.414377e-02
1.060000e+01 1.259030e-02
1.080000e+01 1.105772e-02
1.100000e+01 9.560697e-03
1.120000e+01 8.117766e-03
1.140000e+01 6.750737e-03
1.160000e+01 5.483089e-03
1.180000e+01 4.337512e-03
1.200000e+01 3.332864e-03
1.220000e+01 2.481216e-03
1.240000e+01 1.785762e-03
1.260000e+01 1.240240e-03
1.280000e+01 8.300601e-04
1.300000e+01 5.348445e-04
1.320000e+01 3.316149e-04
1.340000e+01 1.978173e-04
1.360000e+01 1.135495e-04
1.380000e+01 6.274296e-05
1.400000e+01 3.339211e-05
1.420000e+01 1.712806e-05
1.440000e+01 8.473651e-06
1.460000e+01 4.046261e-06
1.480000e+01 1.866298e-06
1.500000e+01 8.320844e-07
1.520000e+01 3.588531e-07
1.540000e+01 1.498024e-07
1.560000e+01 6.056867e-08
1.580000e+01 2.373363e-08
1.600000e+01 9.018031e-09
1.620000e+01 3.324460e-09
1.640000e+01 1.189624e-09
1.660000e+01 4.134107e-10
1.680000e+01 1.395824e-10
1.700000e+01 4.580775e-11
1.720000e+01 1.461770e-11
1.740000e+01 4.537479e-12
1.760000e+01 1.370568e-12
1.780000e+01 4.029803e-13
1.800000e+01 1.153732e-13
1.820000e+01 3.217339e-14
1.840000e+01 8.741523e-15
1.860000e+01 2.314713e-15
1.880000e+01 5.975073e-16
1.900000e+01 1.503961e-16
1.920000e+01 3.692191e-17
1.940000e+01 8.842768e-18
1.960000e+01 2.066557e-18
1.980000e+01 4.713641e-19
2.000000e+01 1.049559e-19
2.020000e+01 2.281848e-20
2.040000e+01 4.844855e-21
2.060000e+01 1.004781e-21
2.080000e+01 2.035817e-22
2.100000e+01 4.030500e-23
2.120000e+01 7.798428e-24
2.140000e+01 1.474876e-24
2.160000e+01 2.726935e-25
2.180000e+01 4.929842e-26
2.200000e+01 8.715589e-27
2.220000e+01 1.507061e-27
2.240000e+01 2.549166e-28
2.260000e+01 4.218521e-29
2.280000e+01 6.830886e-30
2.300000e+01 1.082448e-30
2.320000e+01 1.678834e-31
2.340000e+01 2.548793e-32
2.360000e+01 3.788283e-33
2.380000e+01 5.512958e-34
2.400000e+01 7.856217e-35
2.420000e+01 1.096421e-35
2.440000e+01 1.498669e-36
2.460000e+01 2.005832e-37
2.480000e+01 2.621928e-38
2.500000e+01 3.277445e-39
2.520000e+01 3.265511e-40
2.540000e+01 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/imag2dXY-cuda/imag2dXY-out.txt <==
 Imaginary time propagation 2dXY,   OPTION = 2

  Number of Atoms N = 5000, Unit of length AHO = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 332.4918, Strength of DDI GD_3D = 105.33272
  Nonlinearity G_2D = 265.2901, Strength of DDI GD_2D = 84.04335
  Parameters of trap: GAMMA = 0.50, NU = 0.25
  Axial Gaussian Width = 0.50

 # Space Stp: NX = 128, NY = 256 
  Space Step: DX = 0.200000, DY = 0.200000
 # Time Stp : NSTP = 100, NPAS = 1300, NRUN = 100
   Time Step:   DT = 0.005000

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000     0.37499     0.37499    1.73205    0.11254
After NSTP iter.:  0.9285     7.38379     4.23884    4.17046    0.01081
After NPAS iter.:  0.9471     5.44004     3.60418    5.92761    0.00757
After NRUN iter.:  0.9471     5.44004     3.60418    5.92761    0.00757
                  --------------------------------------------------------

 Clock Time: 2.164 seconds
 GPU Time: 1.433 seconds


==> DBEC-GP-CUDA_v3_0/output/imag2dXY-cuda/imag2dXY-rms.txt <==
 Imaginary time propagation 2dXY,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                  --------------------------------------------------------
           Initial:       1.00000         1.41421         1.73205
  After NSTP iter.:       2.24783         3.51283         4.17046
  After NPAS iter.:       2.60229         5.32584         5.92761
  After NRUN iter.:       2.60229         5.32585         5.92761
                  --------------------------------------------------------


==> DBEC-GP-CUDA_v3_0/output/imag2dXZ-cuda/imag2dXZ-den1d_x.txt <==
-2.560000e+01 0.000000e+00
-2.540000e+01 2.294374e-47
-2.520000e+01 2.497003e-46
-2.500000e+01 2.205025e-45
-2.480000e+01 1.871698e-44
-2.460000e+01 1.554709e-43
-2.440000e+01 1.266237e-42
-2.420000e+01 1.011350e-41
-2.400000e+01 7.921055e-41
-2.380000e+01 6.083068e-40
-2.360000e+01 4.580167e-39
-2.340000e+01 3.380796e-38
-2.320000e+01 2.446217e-37
-2.300000e+01 1.734876e-36
-2.280000e+01 1.205861e-35
-2.260000e+01 8.213702e-35
-2.240000e+01 5.482142e-34
-2.220000e+01 3.584983e-33
-2.200000e+01 2.296702e-32
-2.180000e+01 1.441309e-31
-2.160000e+01 8.859272e-31
-2.140000e+01 5.333100e-30
-2.120000e+01 3.143791e-29
-2.100000e+01 1.814556e-28
-2.080000e+01 1.025366e-27
-2.060000e+01 5.671893e-27
-2.040000e+01 3.070891e-26
-2.020000e+01 1.627173e-25
-2.000000e+01 8.436852e-25
-1.980000e+01 4.280038e-24
-1.960000e+01 2.124108e-23
-1.940000e+01 1.031115e-22
-1.920000e+01 4.895284e-22
-1.900000e+01 2.272610e-21
-1.880000e+01 1.031532e-20
-1.860000e+01 4.577033e-20
-1.840000e+01 1.984994e-19
-1.820000e+01 8.412716e-19
-1.800000e+01 3.483702e-18
-1.780000e+01 1.409278e-17
-1.760000e+01 5.568309e-17
-1.740000e+01 2.148517e-16
-1.720000e+01 8.093894e-16
-1.700000e+01 2.976393e-15
-1.680000e+01 1.068181e-14
-1.660000e+01 3.740453e-14
-1.640000e+01 1.277699e-13
-1.620000e+01 4.256499e-13
-1.600000e+01 1.382569e-12
-1.580000e+01 4.377403e-12
-1.560000e+01 1.350584e-11
-1.540000e+01 4.059530e-11
-1.520000e+01 1.188356e-10
-1.500000e+01 3.386844e-10
-1.480000e+01 9.394526e-10
-1.460000e+01 2.535311e-09
-1.440000e+01 6.654293e-09
-1.420000e+01 1.697912e-08
-1.400000e+01 4.210078e-08
-1.380000e+01 1.013996e-07
-1.360000e+01 2.371116e-07
-1.340000e+01 5.380584e-07
-1.320000e+01 1.184257e-06
-1.300000e+01 2.526816e-06
-1.280000e+01 5.223697e-06
-1.260000e+01 1.045734e-05
-1.240000e+01 2.026135e-05
-1.220000e+01 3.797474e-05
-1.200000e+01 6.881725e-05
-1.180000e+01 1.205336e-04
-1.160000e+01 2.039920e-04
-1.140000e+01 3.335580e-04
-1.120000e+01 5.270315e-04
-1.100000e+01 8.049666e-04
-1.080000e+01 1.189308e-03
-1.060000e+01 1.701469e-03
-1.040000e+01 2.360164e-03
-1.020000e+01 3.179420e-03
-1.000000e+01 4.167194e-03
-9.800000e+00 5.324826e-03
-9.600000e+00 6.647377e-03
-9.400000e+00 8.124661e-03
-9.200000e+00 9.742695e-03
-9.000000e+00 1.148523e-02
-8.800000e+00 1.333518e-02
-8.600000e+00 1.527570e-02
-8.400000e+00 1.729097e-02
-8.200000e+00 1.936668e-02
-8.000000e+00 2.149015e-02
-7.800000e+00 2.365037e-02
-7.600000e+00 2.583783e-02
-7.400000e+00 2.804430e-02
-7.200000e+00 3.026264e-02
-7.000000e+00 3.248652e-02
-6.800000e+00 3.471025e-02
-6.600000e+00 3.692860e-02
-6.400000e+00 3.913667e-02
-6.200000e+00 4.132977e-02
-6.000000e+00 4.350338e-02
-5.800000e+00 4.565306e-02
-5.600000e+00 4.777449e-02
-5.400000e+00 4.986340e-02
-5.200000e+00 5.191559e-02
-5.000000e+00 5.392695e-02
-4.800000e+00 5.589345e-02
-4.600000e+00 5.781115e-02
-4.400000e+00 5.967626e-02
-4.200000e+00 6.148505e-02
-4.000000e+00 6.323399e-02
-3.800000e+00 6.491964e-02
-3.600000e+00 6.653872e-02
-3.400000e+00 6.808814e-02
-3.200000e+00 6.956492e-02
-3.000000e+00 7.096627e-02
-2.800000e+00 7.228956e-02
-2.600000e+00 7.353232e-02
-2.400000e+00 7.469227e-02
-2.200000e+00 7.576725e-02
-2.000000e+00 7.675533e-02
-1.800000e+00 7.765471e-02
-1.600000e+00 7.846377e-02
-1.400000e+00 7.918106e-02
-1.200000e+00 7.980530e-02
-1.000000e+00 8.033538e-02
-8.000000e-01 8.077036e-02
-6.000000e-01 8.110948e-02
-4.000000e-01 8.135213e-02
-2.000000e-01 8.149789e-02
0.000000e+00 8.154651e-02
2.000000e-01 8.149789e-02
4.000000e-01 8.135213e-02
6.000000e-01 8.110948e-02
8.000000e-01 8.077036e-02
1.000000e+00 8.033538e-02
1.200000e+00 7.980530e-02
1.400000e+00 7.918106e-02
1.600000e+00 7.846377e-02
1.800000e+00 7.765471e-02
2.000000e+00 7.675533e-02
2.200000e+00 7.576725e-02
2.400000e+00 7.469227e-02
2.600000e+00 7.353232e-02
2.800000e+00 7.228956e-02
3.000000e+00 7.096627e-02
3.200000e+00 6.956492e-02
3.400000e+00 6.808814e-02
3.600000e+00 6.653872e-02
3.800000e+00 6.491964e-02
4.000000e+00 6.323399e-02
4.200000e+00 6.148505e-02
4.400000e+00 5.967626e-02
4.600000e+00 5.781115e-02
4.800000e+00 5.589345e-02
5.000000e+00 5.392695e-02
5.200000e+00 5.191559e-02
5.400000e+00 4.986340e-02
5.600000e+00 4.777449e-02
5.800000e+00 4.565306e-02
6.000000e+00 4.350338e-02
6.200000e+00 4.132977e-02
6.400000e+00 3.913667e-02
6.600000e+00 3.692860e-02
6.800000e+00 3.471025e-02
7.000000e+00 3.248652e-02
7.200000e+00 3.026264e-02
7.400000e+00 2.804430e-02
7.600000e+00 2.583783e-02
7.800000e+00 2.365037e-02
8.000000e+00 2.149015e-02
8.200000e+00 1.936668e-02
8.400000e+00 1.729097e-02
8.600000e+00 1.527570e-02
8.800000e+00 1.333518e-02
9.000000e+00 1.148523e-02
9.200000e+00 9.742695e-03
9.400000e+00 8.124661e-03
9.600000e+00 6.647377e-03
9.800000e+00 5.324826e-03
1.000000e+01 4.167194e-03
1.020000e+01 3.179420e-03
1.040000e+01 2.360164e-03
1.060000e+01 1.701469e-03
1.080000e+01 1.189308e-03
1.100000e+01 8.049666e-04
1.120000e+01 5.270315e-04
1.140000e+01 3.335580e-04
1.160000e+01 2.039920e-04
1.180000e+01 1.205336e-04
1.200000e+01 6.881725e-05
1.220000e+01 3.797474e-05
1.240000e+01 2.026135e-05
1.260000e+01 1.045734e-05
1.280000e+01 5.223697e-06
1.300000e+01 2.526816e-06
1.320000e+01 1.184257e-06
1.340000e+01 5.380584e-07
1.360000e+01 2.371116e-07
1.380000e+01 1.013996e-07
1.400000e+01 4.210078e-08
1.420000e+01 1.697912e-08
1.440000e+01 6.654293e-09
1.460000e+01 2.535311e-09
1.480000e+01 9.394526e-10
1.500000e+01 3.386844e-10
1.520000e+01 1.188356e-10
1.540000e+01 4.059530e-11
1.560000e+01 1.350584e-11
1.580000e+01 4.377403e-12
1.600000e+01 1.382569e-12
1.620000e+01 4.256499e-13
1.640000e+01 1.277699e-13
1.660000e+01 3.740453e-14
1.680000e+01 1.068181e-14
1.700000e+01 2.976393e-15
1.720000e+01 8.093894e-16
1.740000e+01 2.148517e-16
1.760000e+01 5.568309e-17
1.780000e+01 1.409278e-17
1.800000e+01 3.483702e-18
1.820000e+01 8.412716e-19
1.840000e+01 1.984994e-19
1.860000e+01 4.577033e-20
1.880000e+01 1.031532e-20
1.900000e+01 2.272610e-21
1.920000e+01 4.895284e-22
1.940000e+01 1.031115e-22
1.960000e+01 2.124108e-23
1.980000e+01 4.280038e-24
2.000000e+01 8.436852e-25
2.020000e+01 1.627173e-25
2.040000e+01 3.070891e-26
2.060000e+01 5.671893e-27
2.080000e+01 1.025366e-27
2.100000e+01 1.814556e-28
2.120000e+01 3.143791e-29
2.140000e+01 5.333100e-30
2.160000e+01 8.859272e-31
2.180000e+01 1.441309e-31
2.200000e+01 2.296702e-32
2.220000e+01 3.584983e-33
2.240000e+01 5.482142e-34
2.260000e+01 8.213702e-35
2.280000e+01 1.205861e-35
2.300000e+01 1.734876e-36
2.320000e+01 2.446217e-37
2.340000e+01 3.380796e-38
2.360000e+01 4.580167e-39
2.380000e+01 6.083068e-40
2.400000e+01 7.921049e-41
2.420000e+01 1.011344e-41
2.440000e+01 1.266183e-42
2.460000e+01 1.554173e-43
2.480000e+01 1.866385e-44
2.500000e+01 2.152744e-45
2.520000e+01 2.008459e-46
2.540000e+01 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/imag2dXZ-cuda/imag2dXZ-den1d_z.txt <==
-1.280000e+01 0.000000e+00
-1.260000e+01 1.492329e-79
-1.240000e+01 2.565255e-77
-1.220000e+01 4.203817e-75
-1.200000e+01 6.631677e-73
-1.180000e+01 1.005634e-70
-1.160000e+01 1.463613e-68
-1.140000e+01 2.041290e-66
-1.120000e+01 2.723884e-64
-1.100000e+01 3.472022e-62
-1.080000e+01 4.220681e-60
-1.060000e+01 4.885145e-58
-1.040000e+01 5.374623e-56
-1.020000e+01 5.611356e-54
-1.000000e+01 5.550138e-52
-9.800000e+00 5.191776e-50
-9.600000e+00 4.585194e-48
-9.400000e+00 3.816598e-46
-9.200000e+00 2.988907e-44
-9.000000e+00 2.198366e-42
-8.800000e+00 1.515887e-40
-8.600000e+00 9.782129e-39
-8.400000e+00 5.896757e-37
-8.200000e+00 3.314455e-35
-8.000000e+00 1.733914e-33
-7.800000e+00 8.426513e-32
-7.600000e+00 3.797099e-30
-7.400000e+00 1.583460e-28
-7.200000e+00 6.099141e-27
-7.000000e+00 2.165599e-25
-6.800000e+00 7.073933e-24
-6.600000e+00 2.121410e-22
-6.400000e+00 5.828488e-21
-6.200000e+00 1.463918e-19
-6.000000e+00 3.353832e-18
-5.800000e+00 6.992450e-17
-5.600000e+00 1.323552e-15
-5.400000e+00 2.268751e-14
-5.200000e+00 3.512520e-13
-5.000000e+00 4.897954e-12
-4.800000e+00 6.132812e-11
-4.600000e+00 6.872591e-10
-4.400000e+00 6.867681e-09
-4.200000e+00 6.094488e-08
-4.000000e+00 4.780065e-07
-3.800000e+00 3.294938e-06
-3.600000e+00 1.982351e-05
-3.400000e+00 1.031972e-04
-3.200000e+00 4.597474e-04
-3.000000e+00 1.729245e-03
-2.800000e+00 5.413019e-03
-2.600000e+00 1.396297e-02
-2.400000e+00 2.976433e-02
-2.200000e+00 5.349311e-02
-2.000000e+00 8.369066e-02
-1.800000e+00 1.178489e-01
-1.600000e+00 1.535265e-01
-1.400000e+00 1.887498e-01
-1.200000e+00 2.219803e-01
-1.000000e+00 2.520004e-01
-8.000000e-01 2.778347e-01
-6.000000e-01 2.987103e-01
-4.000000e-01 3.140372e-01
-2.000000e-01 3.233988e-01
0.000000e+00 3.265469e-01
2.000000e-01 3.233988e-01
4.000000e-01 3.140372e-01
6.000000e-01 2.987103e-01
8.000000e-01 2.778347e-01
1.000000e+00 2.520004e-01
1.200000e+00 2.219803e-01
1.400000e+00 1.887498e-01
1.600000e+00 1.535265e-01
1.800000e+00 1.178489e-01
2.000000e+00 8.369066e-02
2.200000e+00 5.349311e-02
2.400000e+00 2.976433e-02
2.600000e+00 1.396297e-02
2.800000e+00 5.413019e-03
3.000000e+00 1.729245e-03
3.200000e+00 4.597474e-04
3.400000e+00 1.031972e-04
3.600000e+00 1.982351e-05
3.800000e+00 3.294938e-06
4.000000e+00 4.780065e-07
4.200000e+00 6.094488e-08
4.400000e+00 6.867681e-09
4.600000e+00 6.872591e-10
4.800000e+00 6.132812e-11
5.000000e+00 4.897954e-12
5.200000e+00 3.512520e-13
5.400000e+00 2.268751e-14
5.600000e+00 1.323552e-15
5.800000e+00 6.992450e-17
6.000000e+00 3.353832e-18
6.200000e+00 1.463918e-19
6.400000e+00 5.828488e-21
6.600000e+00 2.121410e-22
6.800000e+00 7.073933e-24
7.000000e+00 2.165599e-25
7.200000e+00 6.099141e-27
7.400000e+00 1.583460e-28
7.600000e+00 3.797099e-30
7.800000e+00 8.426513e-32
8.000000e+00 1.733914e-33
8.200000e+00 3.314455e-35
8.400000e+00 5.896757e-37
8.600000e+00 9.782129e-39
8.800000e+00 1.515887e-40
9.000000e+00 2.198366e-42
9.200000e+00 2.988907e-44
9.400000e+00 3.816598e-46
9.600000e+00 4.585194e-48
9.800000e+00 5.191776e-50
1.000000e+01 5.550138e-52
1.020000e+01 5.611356e-54
1.040000e+01 5.374623e-56
1.060000e+01 4.885145e-58
1.080000e+01 4.220681e-60
1.100000e+01 3.472022e-62
1.120000e+01 2.723884e-64
1.140000e+01 2.041290e-66
1.160000e+01 1.463613e-68
1.180000e+01 1.005634e-70
1.200000e+01 6.631674e-73
1.220000e+01 4.203516e-75
1.240000e+01 2.535296e-77
1.260000e+01 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/imag2dXZ-cuda/imag2dXZ-out.txt <==
 Imaginary time propagation 2dXZ,   OPTION = 2

  Number of Atoms N = 5000, Unit of length AHO = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 332.4918, Strength of DDI GD_3D = 105.33272
  Nonlinearity G_2D = 265.2901, Strength of DDI GD_2D = 84.04335
  Parameters of trap: GAMMA = 0.25, LAMBDA = 1.50
  Axial Gaussian Width = 0.50

 # Space Stp: NX = 256, NZ = 128 
  Space Step: DX = 0.200000, DZ = 0.200000
 # Time Stp : NSTP = 100, NPAS = 3500, NRUN = 500
   Time Step:   DT = 0.005000

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000     0.87467     0.87467    1.52753    0.19492
After NSTP iter.:  0.9483     5.28845     3.59957    2.88829    0.03428
After NPAS iter.:  0.9553     4.57828     3.32423    4.46583    0.02414
After NRUN iter.:  0.9553     4.57828     3.32423    4.46583    0.02414
                  --------------------------------------------------------

 Clock Time: 3.276 seconds
 GPU Time: 3.091 seconds


==> DBEC-GP-CUDA_v3_0/output/imag2dXZ-cuda/imag2dXZ-rms.txt <==
 Imaginary time propagation 2dXZ,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:        <z>             <x>             <rho>
                  --------------------------------------------------------
           Initial:       0.57735         1.41421         1.52753
  After NSTP iter.:       1.16990         2.64075         2.88829
  After NPAS iter.:       1.09338         4.32991         4.46583
  After NRUN iter.:       1.09338         4.32991         4.46583
                  --------------------------------------------------------


==> DBEC-GP-CUDA_v3_0/output/imag3d-cuda/imag3d-den1d_x.txt <==
-1.280000e+01 0.000000e+00
-1.260000e+01 3.725501e-24
-1.240000e+01 3.844216e-23
-1.220000e+01 3.129850e-22
-1.200000e+01 2.394330e-21
-1.180000e+01 1.754635e-20
-1.160000e+01 1.234378e-19
-1.140000e+01 8.335865e-19
-1.120000e+01 5.401948e-18
-1.100000e+01 3.358012e-17
-1.080000e+01 2.001581e-16
-1.060000e+01 1.143520e-15
-1.040000e+01 6.259043e-15
-1.020000e+01 3.280750e-14
-1.000000e+01 1.646036e-13
-9.800000e+00 7.901293e-13
-9.600000e+00 3.626884e-12
-9.400000e+00 1.591185e-11
-9.200000e+00 6.668449e-11
-9.000000e+00 2.668103e-10
-8.800000e+00 1.018593e-09
-8.600000e+00 3.708143e-09
-8.400000e+00 1.286465e-08
-8.200000e+00 4.250546e-08
-8.000000e+00 1.336628e-07
-7.800000e+00 3.997650e-07
-7.600000e+00 1.136417e-06
-7.400000e+00 3.068510e-06
-7.200000e+00 7.865176e-06
-7.000000e+00 1.912699e-05
-6.800000e+00 4.411219e-05
-6.600000e+00 9.645739e-05
-6.400000e+00 1.999742e-04
-6.200000e+00 3.931963e-04
-6.000000e+00 7.337538e-04
-5.800000e+00 1.301085e-03
-5.600000e+00 2.195839e-03
-5.400000e+00 3.534872e-03
-5.200000e+00 5.441953e-03
-5.000000e+00 8.035684e-03
-4.800000e+00 1.141701e-02
-4.600000e+00 1.565870e-02
-4.400000e+00 2.079836e-02
-4.200000e+00 2.683560e-02
-4.000000e+00 3.373284e-02
-3.800000e+00 4.141902e-02
-3.600000e+00 4.979534e-02
-3.400000e+00 5.874198e-02
-3.200000e+00 6.812533e-02
-3.000000e+00 7.780513e-02
-2.800000e+00 8.764097e-02
-2.600000e+00 9.749780e-02
-2.400000e+00 1.072500e-01
-2.200000e+00 1.167834e-01
-2.000000e+00 1.259951e-01
-1.800000e+00 1.347914e-01
-1.600000e+00 1.430831e-01
-1.400000e+00 1.507807e-01
-1.200000e+00 1.577889e-01
-1.000000e+00 1.640039e-01
-8.000000e-01 1.693136e-01
-6.000000e-01 1.736023e-01
-4.000000e-01 1.767603e-01
-2.000000e-01 1.786962e-01
0.000000e+00 1.793487e-01
2.000000e-01 1.786962e-01
4.000000e-01 1.767603e-01
6.000000e-01 1.736023e-01
8.000000e-01 1.693136e-01
1.000000e+00 1.640039e-01
1.200000e+00 1.577889e-01
1.400000e+00 1.507807e-01
1.600000e+00 1.430831e-01
1.800000e+00 1.347914e-01
2.000000e+00 1.259951e-01
2.200000e+00 1.167834e-01
2.400000e+00 1.072500e-01
2.600000e+00 9.749780e-02
2.800000e+00 8.764097e-02
3.000000e+00 7.780513e-02
3.200000e+00 6.812533e-02
3.400000e+00 5.874198e-02
3.600000e+00 4.979534e-02
3.800000e+00 4.141902e-02
4.000000e+00 3.373284e-02
4.200000e+00 2.683560e-02
4.400000e+00 2.079836e-02
4.600000e+00 1.565870e-02
4.800000e+00 1.141701e-02
5.000000e+00 8.035684e-03
5.200000e+00 5.441953e-03
5.400000e+00 3.534872e-03
5.600000e+00 2.195839e-03
5.800000e+00 1.301085e-03
6.000000e+00 7.337538e-04
6.200000e+00 3.931963e-04
6.400000e+00 1.999742e-04
6.600000e+00 9.645739e-05
6.800000e+00 4.411219e-05
7.000000e+00 1.912699e-05
7.200000e+00 7.865176e-06
7.400000e+00 3.068510e-06
7.600000e+00 1.136417e-06
7.800000e+00 3.997650e-07
8.000000e+00 1.336628e-07
8.200000e+00 4.250546e-08
8.400000e+00 1.286465e-08
8.600000e+00 3.708143e-09
8.800000e+00 1.018593e-09
9.000000e+00 2.668103e-10
9.200000e+00 6.668449e-11
9.400000e+00 1.591185e-11
9.600000e+00 3.626884e-12
9.800000e+00 7.901293e-13
1.000000e+01 1.646036e-13
1.020000e+01 3.280750e-14
1.040000e+01 6.259043e-15
1.060000e+01 1.143520e-15
1.080000e+01 2.001581e-16
1.100000e+01 3.358011e-17
1.120000e+01 5.401939e-18
1.140000e+01 8.335769e-19
1.160000e+01 1.234284e-19
1.180000e+01 1.753717e-20
1.200000e+01 2.385353e-21
1.220000e+01 3.042621e-22
1.240000e+01 3.041434e-23
1.260000e+01 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/imag3d-cuda/imag3d-den1d_y.txt <==
-9.600000e+00 0.000000e+00
-9.400000e+00 1.774128e-32
-9.200000e+00 4.583380e-31
-9.000000e+00 1.032936e-29
-8.800000e+00 2.180520e-28
-8.600000e+00 4.320672e-27
-8.400000e+00 8.029940e-26
-8.200000e+00 1.398455e-24
-8.000000e+00 2.280121e-23
-7.800000e+00 3.477222e-22
-7.600000e+00 4.955171e-21
-7.400000e+00 6.592011e-20
-7.200000e+00 8.178741e-19
-7.000000e+00 9.454430e-18
-6.800000e+00 1.017259e-16
-6.600000e+00 1.017742e-15
-6.400000e+00 9.458296e-15
-6.200000e+00 8.156690e-14
-6.000000e+00 6.520724e-13
-5.800000e+00 4.827402e-12
-5.600000e+00 3.306161e-11
-5.400000e+00 2.092615e-10
-5.200000e+00 1.222869e-09
-5.000000e+00 6.591438e-09
-4.800000e+00 3.274129e-08
-4.600000e+00 1.497486e-07
-4.400000e+00 6.301757e-07
-4.200000e+00 2.438564e-06
-4.000000e+00 8.673778e-06
-3.800000e+00 2.835499e-05
-3.600000e+00 8.521216e-05
-3.400000e+00 2.355788e-04
-3.200000e+00 5.999424e-04
-3.000000e+00 1.410322e-03
-2.800000e+00 3.069194e-03
-2.600000e+00 6.206856e-03
-2.400000e+00 1.171826e-02
-2.200000e+00 2.076291e-02
-2.000000e+00 3.472158e-02
-1.800000e+00 5.511232e-02
-1.600000e+00 8.346247e-02
-1.400000e+00 1.211062e-01
-1.200000e+00 1.688360e-01
-1.000000e+00 2.263088e-01
-8.000000e-01 2.911637e-01
-6.000000e-01 3.580455e-01
-4.000000e-01 4.182083e-01
-2.000000e-01 4.607806e-01
0.000000e+00 4.762521e-01
2.000000e-01 4.607806e-01
4.000000e-01 4.182083e-01
6.000000e-01 3.580455e-01
8.000000e-01 2.911637e-01
1.000000e+00 2.263088e-01
1.200000e+00 1.688360e-01
1.400000e+00 1.211062e-01
1.600000e+00 8.346247e-02
1.800000e+00 5.511232e-02
2.000000e+00 3.472158e-02
2.200000e+00 2.076291e-02
2.400000e+00 1.171826e-02
2.600000e+00 6.206856e-03
2.800000e+00 3.069194e-03
3.000000e+00 1.410322e-03
3.200000e+00 5.999424e-04
3.400000e+00 2.355788e-04
3.600000e+00 8.521216e-05
3.800000e+00 2.835499e-05
4.000000e+00 8.673778e-06
4.200000e+00 2.438564e-06
4.400000e+00 6.301757e-07
4.600000e+00 1.497486e-07
4.800000e+00 3.274129e-08
5.000000e+00 6.591438e-09
5.200000e+00 1.222869e-09
5.400000e+00 2.092615e-10
5.600000e+00 3.306161e-11
5.800000e+00 4.827402e-12
6.000000e+00 6.520724e-13
6.200000e+00 8.156690e-14
6.400000e+00 9.458296e-15
6.600000e+00 1.017742e-15
6.800000e+00 1.017259e-16
7.000000e+00 9.454430e-18
7.200000e+00 8.178741e-19
7.400000e+00 6.592011e-20
7.600000e+00 4.955171e-21
7.800000e+00 3.477222e-22
8.000000e+00 2.280121e-23
8.200000e+00 1.398455e-24
8.400000e+00 8.029936e-26
8.600000e+00 4.320632e-27
8.800000e+00 2.180128e-28
9.000000e+00 1.029100e-29
9.200000e+00 4.215132e-31
9.400000e+00 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/imag3d-cuda/imag3d-den1d_z.txt <==
-8.000000e+00 0.000000e+00
-7.800000e+00 2.554585e-30
-7.600000e+00 1.172487e-28
-7.400000e+00 4.773752e-27
-7.200000e+00 1.791448e-25
-7.000000e+00 6.189068e-24
-6.800000e+00 1.964223e-22
-6.600000e+00 5.713798e-21
-6.400000e+00 1.519887e-19
-6.200000e+00 3.687961e-18
-6.000000e+00 8.141971e-17
-5.800000e+00 1.630996e-15
-5.600000e+00 2.955871e-14
-5.400000e+00 4.831192e-13
-5.200000e+00 7.096733e-12
-5.000000e+00 9.333292e-11
-4.800000e+00 1.094238e-09
-4.600000e+00 1.138010e-08
-4.400000e+00 1.043832e-07
-4.200000e+00 8.386266e-07
-4.000000e+00 5.851765e-06
-3.800000e+00 3.508940e-05
-3.600000e+00 1.783961e-04
-3.400000e+00 7.563108e-04
-3.200000e+00 2.626206e-03
-3.000000e+00 7.374718e-03
-2.800000e+00 1.680107e-02
-2.600000e+00 3.182540e-02
-2.400000e+00 5.205635e-02
-2.200000e+00 7.632635e-02
-2.000000e+00 1.033081e-01
-1.800000e+00 1.317648e-01
-1.600000e+00 1.605757e-01
-1.400000e+00 1.887134e-01
-1.200000e+00 2.152309e-01
-1.000000e+00 2.392657e-01
-8.000000e-01 2.600511e-01
-6.000000e-01 2.769316e-01
-4.000000e-01 2.893791e-01
-2.000000e-01 2.970057e-01
0.000000e+00 2.995745e-01
2.000000e-01 2.970057e-01
4.000000e-01 2.893791e-01
6.000000e-01 2.769316e-01
8.000000e-01 2.600511e-01
1.000000e+00 2.392657e-01
1.200000e+00 2.152309e-01
1.400000e+00 1.887134e-01
1.600000e+00 1.605757e-01
1.800000e+00 1.317648e-01
2.000000e+00 1.033081e-01
2.200000e+00 7.632635e-02
2.400000e+00 5.205635e-02
2.600000e+00 3.182540e-02
2.800000e+00 1.680107e-02
3.000000e+00 7.374718e-03
3.200000e+00 2.626206e-03
3.400000e+00 7.563108e-04
3.600000e+00 1.783961e-04
3.800000e+00 3.508940e-05
4.000000e+00 5.851765e-06
4.200000e+00 8.386266e-07
4.400000e+00 1.043832e-07
4.600000e+00 1.138010e-08
4.800000e+00 1.094238e-09
5.000000e+00 9.333292e-11
5.200000e+00 7.096733e-12
5.400000e+00 4.831192e-13
5.600000e+00 2.955871e-14
5.800000e+00 1.630996e-15
6.000000e+00 8.141971e-17
6.200000e+00 3.687961e-18
6.400000e+00 1.519887e-19
6.600000e+00 5.713798e-21
6.800000e+00 1.964223e-22
7.000000e+00 6.189062e-24
7.200000e+00 1.791393e-25
7.400000e+00 4.768347e-27
7.600000e+00 1.120018e-28
7.800000e+00 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/imag3d-cuda/imag3d-out.txt <==
 Imaginary time propagation 3D,   OPTION = 2

  Number of Atoms N = 5000, Unit of length AHO = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 332.4918, Strength of DDI GD_3D = 105.33272
  Parameters of trap: GAMMA = 0.50, NU = 1.00, LAMBDA = 1.50

 # Space Stp: NX = 128, NY = 96, NZ = 80 
  Space Step: DX = 0.200000, DY = 0.200000, DZ = 0.200000
 # Time Stp : NSTP = 100, NPAS = 800, NRUN = 100
   Time Step:   DT = 0.005000
   Dipolar Cut off:   R = 10.000

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000     1.49956     1.49956    1.35401    0.15553
After NSTP iter.:  0.9404     6.13413     4.42346    2.12180    0.03153
After NPAS iter.:  0.9435     5.81621     4.33909    2.54496    0.02163
After NRUN iter.:  0.9435     5.81621     4.33909    2.54499    0.02162
                  --------------------------------------------------------

 Clock Time: 26.927 seconds
 GPU Time: 10.593 seconds


==> DBEC-GP-CUDA_v3_0/output/imag3d-cuda/imag3d-rms.txt <==
 Imaginary time propagation 3D,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                  --------------------------------------------------------
           Initial:     1.35401      1.00000      0.70711      0.57735
  After NSTP iter.:     2.12180      1.50917      0.84210      1.23098
  After NPAS iter.:     2.54496      2.06694      0.87079      1.20262
  After NRUN iter.:     2.54499      2.06698      0.87081      1.20261
                  --------------------------------------------------------


==> DBEC-GP-CUDA_v3_0/output/real2dXY-cuda/real2dXY-den1d_x.txt <==
-1.280000e+01 0.000000e+00
-1.260000e+01 3.540140e-16
-1.240000e+01 1.368261e-15
-1.220000e+01 3.474365e-15
-1.200000e+01 7.084988e-15
-1.180000e+01 1.364256e-14
-1.160000e+01 2.633777e-14
-1.140000e+01 5.171951e-14
-1.120000e+01 1.057326e-13
-1.100000e+01 2.249521e-13
-1.080000e+01 5.003484e-13
-1.060000e+01 1.189183e-12
-1.040000e+01 3.077278e-12
-1.020000e+01 8.735081e-12
-1.000000e+01 2.705928e-11
-9.800000e+00 8.976491e-11
-9.600000e+00 3.110070e-10
-9.400000e+00 1.098276e-09
-9.200000e+00 3.873229e-09
-9.000000e+00 1.343351e-08
-8.800000e+00 4.530970e-08
-8.600000e+00 1.474329e-07
-8.400000e+00 4.601590e-07
-8.200000e+00 1.371780e-06
-8.000000e+00 3.893309e-06
-7.800000e+00 1.049278e-05
-7.600000e+00 2.679573e-05
-7.400000e+00 6.472179e-05
-7.200000e+00 1.476260e-04
-7.000000e+00 3.175668e-04
-6.800000e+00 6.436355e-04
-6.600000e+00 1.228388e-03
-6.400000e+00 2.207630e-03
-6.200000e+00 3.738753e-03
-6.000000e+00 5.976121e-03
-5.800000e+00 9.038229e-03
-5.600000e+00 1.297738e-02
-5.400000e+00 1.776373e-02
-5.200000e+00 2.329016e-02
-5.000000e+00 2.939525e-02
-4.800000e+00 3.589476e-02
-4.600000e+00 4.261070e-02
-4.400000e+00 4.939095e-02
-4.200000e+00 5.611766e-02
-4.000000e+00 6.270662e-02
-3.800000e+00 6.910147e-02
-3.600000e+00 7.526611e-02
-3.400000e+00 8.117758e-02
-3.200000e+00 8.682053e-02
-3.000000e+00 9.218346e-02
-2.800000e+00 9.725647e-02
-2.600000e+00 1.020302e-01
-2.400000e+00 1.064953e-01
-2.200000e+00 1.106428e-01
-2.000000e+00 1.144637e-01
-1.800000e+00 1.179495e-01
-1.600000e+00 1.210919e-01
-1.400000e+00 1.238836e-01
-1.200000e+00 1.263175e-01
-1.000000e+00 1.283877e-01
-8.000000e-01 1.300890e-01
-6.000000e-01 1.314169e-01
-4.000000e-01 1.323680e-01
-2.000000e-01 1.329397e-01
0.000000e+00 1.331305e-01
2.000000e-01 1.329397e-01
4.000000e-01 1.323680e-01
6.000000e-01 1.314169e-01
8.000000e-01 1.300890e-01
1.000000e+00 1.283877e-01
1.200000e+00 1.263175e-01
1.400000e+00 1.238836e-01
1.600000e+00 1.210919e-01
1.800000e+00 1.179495e-01
2.000000e+00 1.144637e-01
2.200000e+00 1.106428e-01
2.400000e+00 1.064953e-01
2.600000e+00 1.020302e-01
2.800000e+00 9.725647e-02
3.000000e+00 9.218346e-02
3.200000e+00 8.682053e-02
3.400000e+00 8.117758e-02
3.600000e+00 7.526611e-02
3.800000e+00 6.910147e-02
4.000000e+00 6.270662e-02
4.200000e+00 5.611766e-02
4.400000e+00 4.939095e-02
4.600000e+00 4.261070e-02
4.800000e+00 3.589476e-02
5.000000e+00 2.939525e-02
5.200000e+00 2.329016e-02
5.400000e+00 1.776373e-02
5.600000e+00 1.297738e-02
5.800000e+00 9.038229e-03
6.000000e+00 5.976121e-03
6.200000e+00 3.738753e-03
6.400000e+00 2.207630e-03
6.600000e+00 1.228388e-03
6.800000e+00 6.436355e-04
7.000000e+00 3.175668e-04
7.200000e+00 1.476260e-04
7.400000e+00 6.472179e-05
7.600000e+00 2.679573e-05
7.800000e+00 1.049278e-05
8.000000e+00 3.893308e-06
8.200000e+00 1.371780e-06
8.400000e+00 4.601590e-07
8.600000e+00 1.474328e-07
8.800000e+00 4.530970e-08
9.000000e+00 1.343358e-08
9.200000e+00 3.873238e-09
9.400000e+00 1.098239e-09
9.600000e+00 3.109975e-10
9.800000e+00 8.977716e-11
1.000000e+01 2.706439e-11
1.020000e+01 8.734422e-12
1.040000e+01 3.077412e-12
1.060000e+01 1.188225e-12
1.080000e+01 4.977940e-13
1.100000e+01 2.236171e-13
1.120000e+01 1.066415e-13
1.140000e+01 5.363203e-14
1.160000e+01 2.790695e-14
1.180000e+01 1.428404e-14
1.200000e+01 6.670177e-15
1.220000e+01 2.578236e-15
1.240000e+01 6.567733e-16
1.260000e+01 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/real2dXY-cuda/real2dXY-den1d_y.txt <==
-2.560000e+01 0.000000e+00
-2.540000e+01 7.903511e-23
-2.520000e+01 9.267376e-23
-2.500000e+01 2.055751e-22
-2.480000e+01 4.954639e-22
-2.460000e+01 1.017340e-21
-2.440000e+01 2.197403e-21
-2.420000e+01 4.494365e-21
-2.400000e+01 8.845781e-21
-2.380000e+01 1.670133e-20
-2.360000e+01 3.013108e-20
-2.340000e+01 5.215543e-20
-2.320000e+01 8.660079e-20
-2.300000e+01 1.375704e-19
-2.280000e+01 2.075259e-19
-2.260000e+01 2.945083e-19
-2.240000e+01 3.913536e-19
-2.220000e+01 4.918471e-19
-2.200000e+01 6.055624e-19
-2.180000e+01 7.734826e-19
-2.160000e+01 1.074852e-18
-2.140000e+01 1.634921e-18
-2.120000e+01 2.643228e-18
-2.100000e+01 4.289995e-18
-2.080000e+01 6.427119e-18
-2.060000e+01 8.200500e-18
-2.040000e+01 9.058452e-18
-2.020000e+01 1.175292e-17
-2.000000e+01 2.258011e-17
-1.980000e+01 4.553748e-17
-1.960000e+01 8.490099e-17
-1.940000e+01 1.683070e-16
-1.920000e+01 3.864084e-16
-1.900000e+01 1.024043e-15
-1.880000e+01 3.080519e-15
-1.860000e+01 9.730216e-15
-1.840000e+01 2.916619e-14
-1.820000e+01 8.189574e-14
-1.800000e+01 2.229645e-13
-1.780000e+01 5.951099e-13
-1.760000e+01 1.586442e-12
-1.740000e+01 4.355276e-12
-1.720000e+01 1.244234e-11
-1.700000e+01 3.674686e-11
-1.680000e+01 1.103544e-10
-1.660000e+01 3.307039e-10
-1.640000e+01 9.749924e-10
-1.620000e+01 2.802156e-09
-1.600000e+01 7.810728e-09
-1.580000e+01 2.106147e-08
-1.560000e+01 5.487489e-08
-1.540000e+01 1.380842e-07
-1.520000e+01 3.355205e-07
-1.500000e+01 7.871011e-07
-1.480000e+01 1.782343e-06
-1.460000e+01 3.894757e-06
-1.440000e+01 8.209783e-06
-1.420000e+01 1.668561e-05
-1.400000e+01 3.267993e-05
-1.380000e+01 6.164633e-05
-1.360000e+01 1.119404e-04
-1.340000e+01 1.955771e-04
-1.320000e+01 3.286701e-04
-1.300000e+01 5.312091e-04
-1.280000e+01 8.258734e-04
-1.260000e+01 1.235780e-03
-1.240000e+01 1.781425e-03
-1.220000e+01 2.477451e-03
-1.200000e+01 3.330087e-03
-1.180000e+01 4.336024e-03
-1.160000e+01 5.483018e-03
-1.140000e+01 6.752031e-03
-1.120000e+01 8.120228e-03
-1.100000e+01 9.564036e-03
-1.080000e+01 1.106162e-02
-1.060000e+01 1.259445e-02
-1.040000e+01 1.414791e-02
-1.020000e+01 1.571122e-02
-1.000000e+01 1.727687e-02
-9.800000e+00 1.883986e-02
-9.600000e+00 2.039696e-02
-9.400000e+00 2.194607e-02
-9.200000e+00 2.348571e-02
-9.000000e+00 2.501470e-02
-8.800000e+00 2.653193e-02
-8.600000e+00 2.803625e-02
-8.400000e+00 2.952645e-02
-8.200000e+00 3.100120e-02
-8.000000e+00 3.245912e-02
-7.800000e+00 3.389876e-02
-7.600000e+00 3.531867e-02
-7.400000e+00 3.671739e-02
-7.200000e+00 3.809352e-02
-7.000000e+00 3.944569e-02
-6.800000e+00 4.077259e-02
-6.600000e+00 4.207299e-02
-6.400000e+00 4.334573e-02
-6.200000e+00 4.458971e-02
-6.000000e+00 4.580387e-02
-5.800000e+00 4.698723e-02
-5.600000e+00 4.813882e-02
-5.400000e+00 4.925771e-02
-5.200000e+00 5.034302e-02
-5.000000e+00 5.139391e-02
-4.800000e+00 5.240958e-02
-4.600000e+00 5.338928e-02
-4.400000e+00 5.433229e-02
-4.200000e+00 5.523794e-02
-4.000000e+00 5.610558e-02
-3.800000e+00 5.693462e-02
-3.600000e+00 5.772447e-02
-3.400000e+00 5.847459e-02
-3.200000e+00 5.918448e-02
-3.000000e+00 5.985367e-02
-2.800000e+00 6.048172e-02
-2.600000e+00 6.106820e-02
-2.400000e+00 6.161275e-02
-2.200000e+00 6.211501e-02
-2.000000e+00 6.257465e-02
-1.800000e+00 6.299139e-02
-1.600000e+00 6.336497e-02
-1.400000e+00 6.369514e-02
-1.200000e+00 6.398171e-02
-1.000000e+00 6.422449e-02
-8.000000e-01 6.442333e-02
-6.000000e-01 6.457811e-02
-4.000000e-01 6.468874e-02
-2.000000e-01 6.475515e-02
0.000000e+00 6.477729e-02
2.000000e-01 6.475515e-02
4.000000e-01 6.468874e-02
6.000000e-01 6.457811e-02
8.000000e-01 6.442333e-02
1.000000e+00 6.422449e-02
1.200000e+00 6.398171e-02
1.400000e+00 6.369514e-02
1.600000e+00 6.336497e-02
1.800000e+00 6.299139e-02
2.000000e+00 6.257465e-02
2.200000e+00 6.211501e-02
2.400000e+00 6.161275e-02
2.600000e+00 6.106820e-02
2.800000e+00 6.048172e-02
3.000000e+00 5.985367e-02
3.200000e+00 5.918448e-02
3.400000e+00 5.847459e-02
3.600000e+00 5.772447e-02
3.800000e+00 5.693462e-02
4.000000e+00 5.610558e-02
4.200000e+00 5.523794e-02
4.400000e+00 5.433229e-02
4.600000e+00 5.338928e-02
4.800000e+00 5.240958e-02
5.000000e+00 5.139391e-02
5.200000e+00 5.034302e-02
5.400000e+00 4.925771e-02
5.600000e+00 4.813882e-02
5.800000e+00 4.698723e-02
6.000000e+00 4.580387e-02
6.200000e+00 4.458971e-02
6.400000e+00 4.334573e-02
6.600000e+00 4.207299e-02
6.800000e+00 4.077259e-02
7.000000e+00 3.944569e-02
7.200000e+00 3.809352e-02
7.400000e+00 3.671739e-02
7.600000e+00 3.531867e-02
7.800000e+00 3.389876e-02
8.000000e+00 3.245912e-02
8.200000e+00 3.100120e-02
8.400000e+00 2.952645e-02
8.600000e+00 2.803625e-02
8.800000e+00 2.653193e-02
9.000000e+00 2.501470e-02
9.200000e+00 2.348571e-02
9.400000e+00 2.194607e-02
9.600000e+00 2.039696e-02
9.800000e+00 1.883986e-02
1.000000e+01 1.727687e-02
1.020000e+01 1.571122e-02
1.040000e+01 1.414791e-02
1.060000e+01 1.259445e-02
1.080000e+01 1.106162e-02
1.100000e+01 9.564036e-03
1.120000e+01 8.120228e-03
1.140000e+01 6.752031e-03
1.160000e+01 5.483018e-03
1.180000e+01 4.336024e-03
1.200000e+01 3.330087e-03
1.220000e+01 2.477451e-03
1.240000e+01 1.781425e-03
1.260000e+01 1.235780e-03
1.280000e+01 8.258734e-04
1.300000e+01 5.312091e-04
1.320000e+01 3.286701e-04
1.340000e+01 1.955771e-04
1.360000e+01 1.119404e-04
1.380000e+01 6.164633e-05
1.400000e+01 3.267993e-05
1.420000e+01 1.668561e-05
1.440000e+01 8.209783e-06
1.460000e+01 3.894757e-06
1.480000e+01 1.782343e-06
1.500000e+01 7.871011e-07
1.520000e+01 3.355205e-07
1.540000e+01 1.380842e-07
1.560000e+01 5.487489e-08
1.580000e+01 2.106147e-08
1.600000e+01 7.810728e-09
1.620000e+01 2.802156e-09
1.640000e+01 9.749924e-10
1.660000e+01 3.307039e-10
1.680000e+01 1.103544e-10
1.700000e+01 3.674686e-11
1.720000e+01 1.244234e-11
1.740000e+01 4.355276e-12
1.760000e+01 1.586442e-12
1.780000e+01 5.951099e-13
1.800000e+01 2.229645e-13
1.820000e+01 8.189574e-14
1.840000e+01 2.916619e-14
1.860000e+01 9.730216e-15
1.880000e+01 3.080519e-15
1.900000e+01 1.024043e-15
1.920000e+01 3.864084e-16
1.940000e+01 1.683070e-16
1.960000e+01 8.490099e-17
1.980000e+01 4.553748e-17
2.000000e+01 2.258011e-17
2.020000e+01 1.175292e-17
2.040000e+01 9.058452e-18
2.060000e+01 8.200500e-18
2.080000e+01 6.427119e-18
2.100000e+01 4.289995e-18
2.120000e+01 2.643228e-18
2.140000e+01 1.634921e-18
2.160000e+01 1.074852e-18
2.180000e+01 7.734825e-19
2.200000e+01 6.055624e-19
2.220000e+01 4.918475e-19
2.240000e+01 3.913523e-19
2.260000e+01 2.945108e-19
2.280000e+01 2.075228e-19
2.300000e+01 1.375721e-19
2.320000e+01 8.660377e-20
2.340000e+01 5.214469e-20
2.360000e+01 3.014970e-20
2.380000e+01 1.668057e-20
2.400000e+01 8.857031e-21
2.420000e+01 4.506409e-21
2.440000e+01 2.157320e-21
2.460000e+01 1.076037e-21
2.480000e+01 4.547124e-22
2.500000e+01 2.059435e-22
2.520000e+01 1.799342e-22
2.540000e+01 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/real2dXY-cuda/real2dXY-dyna.txt <==
0.000000e+00   2.602292e+00   5.325845e+00   5.927609e+00
1.000000e-02   2.602291e+00   5.325845e+00   5.927609e+00
2.000000e-02   2.602290e+00   5.325845e+00   5.927608e+00
3.000000e-02   2.602289e+00   5.325845e+00   5.927608e+00
4.000000e-02   2.602288e+00   5.325845e+00   5.927607e+00
5.000000e-02   2.602286e+00   5.325845e+00   5.927606e+00
6.000000e-02   2.602285e+00   5.325845e+00   5.927606e+00
7.000000e-02   2.602284e+00   5.325844e+00   5.927605e+00
8.000000e-02   2.602283e+00   5.325844e+00   5.927604e+00
9.000000e-02   2.602282e+00   5.325844e+00   5.927604e+00
1.000000e-01   2.602280e+00   5.325844e+00   5.927603e+00
1.100000e-01   2.602279e+00   5.325844e+00   5.927602e+00
1.200000e-01   2.602278e+00   5.325843e+00   5.927601e+00
1.300000e-01   2.602277e+00   5.325843e+00   5.927601e+00
1.400000e-01   2.602275e+00   5.325843e+00   5.927600e+00
1.500000e-01   2.602274e+00   5.325843e+00   5.927599e+00
1.600000e-01   2.602273e+00   5.325843e+00   5.927598e+00
1.700000e-01   2.602271e+00   5.325843e+00   5.927598e+00
1.800000e-01   2.602270e+00   5.325842e+00   5.927597e+00
1.900000e-01   2.602269e+00   5.325842e+00   5.927596e+00
2.000000e-01   2.602267e+00   5.325842e+00   5.927595e+00
2.100000e-01   2.602266e+00   5.325842e+00   5.927595e+00
2.200000e-01   2.602264e+00   5.325841e+00   5.927594e+00
2.300000e-01   2.602263e+00   5.325841e+00   5.927593e+00
2.400000e-01   2.602262e+00   5.325841e+00   5.927592e+00
2.500000e-01   2.602260e+00   5.325841e+00   5.927591e+00
2.600000e-01   2.602259e+00   5.325841e+00   5.927590e+00
2.700000e-01   2.602257e+00   5.325840e+00   5.927590e+00
2.800000e-01   2.602256e+00   5.325840e+00   5.927589e+00
2.900000e-01   2.602254e+00   5.325840e+00   5.927588e+00
3.000000e-01   2.602253e+00   5.325840e+00   5.927587e+00
3.100000e-01   2.602251e+00   5.325839e+00   5.927586e+00
3.200000e-01   2.602250e+00   5.325839e+00   5.927585e+00
3.300000e-01   2.602248e+00   5.325839e+00   5.927584e+00
3.400000e-01   2.602247e+00   5.325839e+00   5.927583e+00
3.500000e-01   2.602245e+00   5.325838e+00   5.927582e+00
3.600000e-01   2.602243e+00   5.325838e+00   5.927582e+00
3.700000e-01   2.602242e+00   5.325838e+00   5.927581e+00
3.800000e-01   2.602240e+00   5.325838e+00   5.927580e+00
3.900000e-01   2.602239e+00   5.325837e+00   5.927579e+00
4.000000e-01   2.602237e+00   5.325837e+00   5.927578e+00
4.100000e-01   2.602235e+00   5.325837e+00   5.927577e+00
4.200000e-01   2.602234e+00   5.325837e+00   5.927576e+00
4.300000e-01   2.602232e+00   5.325836e+00   5.927575e+00
4.400000e-01   2.602230e+00   5.325836e+00   5.927574e+00
4.500000e-01   2.602229e+00   5.325836e+00   5.927573e+00
4.600000e-01   2.602227e+00   5.325835e+00   5.927572e+00
4.700000e-01   2.602225e+00   5.325835e+00   5.927571e+00
4.800000e-01   2.602224e+00   5.325835e+00   5.927570e+00
4.900000e-01   2.602222e+00   5.325835e+00   5.927569e+00
5.000000e-01   2.602220e+00   5.325834e+00   5.927568e+00
5.100000e-01   2.602219e+00   5.325834e+00   5.927567e+00
5.200000e-01   2.602217e+00   5.325834e+00   5.927566e+00
5.300000e-01   2.602215e+00   5.325833e+00   5.927565e+00
5.400000e-01   2.602213e+00   5.325833e+00   5.927564e+00
5.500000e-01   2.602212e+00   5.325833e+00   5.927563e+00
5.600000e-01   2.602210e+00   5.325832e+00   5.927562e+00
5.700000e-01   2.602208e+00   5.325832e+00   5.927561e+00
5.800000e-01   2.602206e+00   5.325832e+00   5.927559e+00
5.900000e-01   2.602204e+00   5.325831e+00   5.927558e+00
6.000000e-01   2.602203e+00   5.325831e+00   5.927557e+00
6.100000e-01   2.602201e+00   5.325831e+00   5.927556e+00
6.200000e-01   2.602199e+00   5.325830e+00   5.927555e+00
6.300000e-01   2.602197e+00   5.325830e+00   5.927554e+00
6.400000e-01   2.602195e+00   5.325830e+00   5.927553e+00
6.500000e-01   2.602194e+00   5.325829e+00   5.927552e+00
6.600000e-01   2.602192e+00   5.325829e+00   5.927551e+00
6.700000e-01   2.602190e+00   5.325829e+00   5.927550e+00
6.800000e-01   2.602188e+00   5.325828e+00   5.927548e+00
6.900000e-01   2.602186e+00   5.325828e+00   5.927547e+00
7.000000e-01   2.602184e+00   5.325828e+00   5.927546e+00
7.100000e-01   2.602182e+00   5.325827e+00   5.927545e+00
7.200000e-01   2.602181e+00   5.325827e+00   5.927544e+00
7.300000e-01   2.602179e+00   5.325827e+00   5.927543e+00
7.400000e-01   2.602177e+00   5.325826e+00   5.927542e+00
7.500000e-01   2.602175e+00   5.325826e+00   5.927540e+00
7.600000e-01   2.602173e+00   5.325826e+00   5.927539e+00
7.700000e-01   2.602171e+00   5.325825e+00   5.927538e+00
7.800000e-01   2.602169e+00   5.325825e+00   5.927537e+00
7.900000e-01   2.602167e+00   5.325825e+00   5.927536e+00
8.000000e-01   2.602165e+00   5.325824e+00   5.927535e+00
8.100000e-01   2.602163e+00   5.325824e+00   5.927533e+00
8.200000e-01   2.602161e+00   5.325823e+00   5.927532e+00
8.300000e-01   2.602160e+00   5.325823e+00   5.927531e+00
8.400000e-01   2.602158e+00   5.325823e+00   5.927530e+00
8.500000e-01   2.602156e+00   5.325822e+00   5.927529e+00
8.600000e-01   2.602154e+00   5.325822e+00   5.927527e+00
8.700000e-01   2.602152e+00   5.325821e+00   5.927526e+00
8.800000e-01   2.602150e+00   5.325821e+00   5.927525e+00
8.900000e-01   2.602148e+00   5.325821e+00   5.927524e+00
9.000000e-01   2.602146e+00   5.325820e+00   5.927523e+00
9.100000e-01   2.602144e+00   5.325820e+00   5.927521e+00
9.200000e-01   2.602142e+00   5.325819e+00   5.927520e+00
9.300000e-01   2.602140e+00   5.325819e+00   5.927519e+00
9.400000e-01   2.602138e+00   5.325819e+00   5.927518e+00
9.500000e-01   2.602136e+00   5.325818e+00   5.927517e+00
9.600000e-01   2.602134e+00   5.325818e+00   5.927515e+00
9.700000e-01   2.602132e+00   5.325817e+00   5.927514e+00
9.800000e-01   2.602130e+00   5.325817e+00   5.927513e+00
9.900000e-01   2.602128e+00   5.325817e+00   5.927512e+00
1.000000e+00   2.602126e+00   5.325816e+00   5.927510e+00
1.010000e+00   2.602124e+00   5.325816e+00   5.927509e+00
1.020000e+00   2.602122e+00   5.325815e+00   5.927508e+00
1.030000e+00   2.602120e+00   5.325815e+00   5.927507e+00
1.040000e+00   2.602118e+00   5.325815e+00   5.927505e+00
1.050000e+00   2.602116e+00   5.325814e+00   5.927504e+00
1.060000e+00   2.602114e+00   5.325814e+00   5.927503e+00
1.070000e+00   2.602112e+00   5.325813e+00   5.927502e+00
1.080000e+00   2.602110e+00   5.325813e+00   5.927500e+00
1.090000e+00   2.602108e+00   5.325812e+00   5.927499e+00
1.100000e+00   2.602106e+00   5.325812e+00   5.927498e+00
1.110000e+00   2.602105e+00   5.325812e+00   5.927497e+00
1.120000e+00   2.602103e+00   5.325811e+00   5.927495e+00
1.130000e+00   2.602101e+00   5.325811e+00   5.927494e+00
1.140000e+00   2.602099e+00   5.325810e+00   5.927493e+00
1.150000e+00   2.602097e+00   5.325810e+00   5.927492e+00
1.160000e+00   2.602095e+00   5.325809e+00   5.927490e+00
1.170000e+00   2.602093e+00   5.325809e+00   5.927489e+00
1.180000e+00   2.602091e+00   5.325809e+00   5.927488e+00
1.190000e+00   2.602089e+00   5.325808e+00   5.927487e+00
1.200000e+00   2.602087e+00   5.325808e+00   5.927485e+00
1.210000e+00   2.602085e+00   5.325807e+00   5.927484e+00
1.220000e+00   2.602083e+00   5.325807e+00   5.927483e+00
1.230000e+00   2.602081e+00   5.325806e+00   5.927482e+00
1.240000e+00   2.602079e+00   5.325806e+00   5.927480e+00
1.250000e+00   2.602077e+00   5.325805e+00   5.927479e+00
1.260000e+00   2.602075e+00   5.325805e+00   5.927478e+00
1.270000e+00   2.602073e+00   5.325804e+00   5.927476e+00
1.280000e+00   2.602071e+00   5.325804e+00   5.927475e+00
1.290000e+00   2.602069e+00   5.325804e+00   5.927474e+00
1.300000e+00   2.602067e+00   5.325803e+00   5.927473e+00
1.310000e+00   2.602065e+00   5.325803e+00   5.927471e+00
1.320000e+00   2.602063e+00   5.325802e+00   5.927470e+00
1.330000e+00   2.602061e+00   5.325802e+00   5.927469e+00
1.340000e+00   2.602059e+00   5.325801e+00   5.927468e+00
1.350000e+00   2.602058e+00   5.325801e+00   5.927466e+00
1.360000e+00   2.602056e+00   5.325800e+00   5.927465e+00
1.370000e+00   2.602054e+00   5.325800e+00   5.927464e+00
1.380000e+00   2.602052e+00   5.325799e+00   5.927463e+00
1.390000e+00   2.602050e+00   5.325799e+00   5.927461e+00
1.400000e+00   2.602048e+00   5.325799e+00   5.927460e+00
1.410000e+00   2.602046e+00   5.325798e+00   5.927459e+00
1.420000e+00   2.602044e+00   5.325798e+00   5.927458e+00
1.430000e+00   2.602042e+00   5.325797e+00   5.927456e+00
1.440000e+00   2.602040e+00   5.325797e+00   5.927455e+00
1.450000e+00   2.602038e+00   5.325796e+00   5.927454e+00
1.460000e+00   2.602037e+00   5.325796e+00   5.927453e+00
1.470000e+00   2.602035e+00   5.325795e+00   5.927451e+00
1.480000e+00   2.602033e+00   5.325795e+00   5.927450e+00
1.490000e+00   2.602031e+00   5.325794e+00   5.927449e+00
1.500000e+00   2.602029e+00   5.325794e+00   5.927448e+00
1.510000e+00   2.602027e+00   5.325793e+00   5.927446e+00
1.520000e+00   2.602025e+00   5.325793e+00   5.927445e+00
1.530000e+00   2.602024e+00   5.325792e+00   5.927444e+00
1.540000e+00   2.602022e+00   5.325792e+00   5.927443e+00
1.550000e+00   2.602020e+00   5.325792e+00   5.927442e+00
1.560000e+00   2.602018e+00   5.325791e+00   5.927440e+00
1.570000e+00   2.602016e+00   5.325791e+00   5.927439e+00
1.580000e+00   2.602014e+00   5.325790e+00   5.927438e+00
1.590000e+00   2.602013e+00   5.325790e+00   5.927437e+00
1.600000e+00   2.602011e+00   5.325789e+00   5.927435e+00
1.610000e+00   2.602009e+00   5.325789e+00   5.927434e+00
1.620000e+00   2.602007e+00   5.325788e+00   5.927433e+00
1.630000e+00   2.602005e+00   5.325788e+00   5.927432e+00
1.640000e+00   2.602004e+00   5.325787e+00   5.927431e+00
1.650000e+00   2.602002e+00   5.325787e+00   5.927429e+00
1.660000e+00   2.602000e+00   5.325786e+00   5.927428e+00
1.670000e+00   2.601998e+00   5.325786e+00   5.927427e+00
1.680000e+00   2.601997e+00   5.325786e+00   5.927426e+00
1.690000e+00   2.601995e+00   5.325785e+00   5.927425e+00
1.700000e+00   2.601993e+00   5.325785e+00   5.927424e+00
1.710000e+00   2.601991e+00   5.325784e+00   5.927422e+00
1.720000e+00   2.601990e+00   5.325784e+00   5.927421e+00
1.730000e+00   2.601988e+00   5.325783e+00   5.927420e+00
1.740000e+00   2.601986e+00   5.325783e+00   5.927419e+00
1.750000e+00   2.601985e+00   5.325782e+00   5.927418e+00
1.760000e+00   2.601983e+00   5.325782e+00   5.927417e+00
1.770000e+00   2.601981e+00   5.325781e+00   5.927415e+00
1.780000e+00   2.601980e+00   5.325781e+00   5.927414e+00
1.790000e+00   2.601978e+00   5.325780e+00   5.927413e+00
1.800000e+00   2.601976e+00   5.325780e+00   5.927412e+00
1.810000e+00   2.601975e+00   5.325780e+00   5.927411e+00
1.820000e+00   2.601973e+00   5.325779e+00   5.927410e+00
1.830000e+00   2.601971e+00   5.325779e+00   5.927409e+00
1.840000e+00   2.601970e+00   5.325778e+00   5.927408e+00
1.850000e+00   2.601968e+00   5.325778e+00   5.927406e+00
1.860000e+00   2.601967e+00   5.325777e+00   5.927405e+00
1.870000e+00   2.601965e+00   5.325777e+00   5.927404e+00
1.880000e+00   2.601963e+00   5.325776e+00   5.927403e+00
1.890000e+00   2.601962e+00   5.325776e+00   5.927402e+00
1.900000e+00   2.601960e+00   5.325775e+00   5.927401e+00
1.910000e+00   2.601959e+00   5.325775e+00   5.927400e+00
1.920000e+00   2.601957e+00   5.325775e+00   5.927399e+00
1.930000e+00   2.601956e+00   5.325774e+00   5.927398e+00
1.940000e+00   2.601954e+00   5.325774e+00   5.927397e+00
1.950000e+00   2.601953e+00   5.325773e+00   5.927396e+00
1.960000e+00   2.601951e+00   5.325773e+00   5.927395e+00
1.970000e+00   2.601950e+00   5.325772e+00   5.927393e+00
1.980000e+00   2.601948e+00   5.325772e+00   5.927392e+00
1.990000e+00   2.601947e+00   5.325772e+00   5.927391e+00
2.000000e+00   2.601951e+00   5.325774e+00   5.927396e+00
2.010000e+00   2.601963e+00   5.325781e+00   5.927406e+00
2.020000e+00   2.601980e+00   5.325790e+00   5.927423e+00
2.030000e+00   2.602004e+00   5.325803e+00   5.927444e+00
2.040000e+00   2.602033e+00   5.325819e+00   5.927472e+00
2.050000e+00   2.602070e+00   5.325838e+00   5.927505e+00
2.060000e+00   2.602112e+00   5.325861e+00   5.927544e+00
2.070000e+00   2.602161e+00   5.325887e+00   5.927589e+00
2.080000e+00   2.602216e+00   5.325916e+00   5.927640e+00
2.090000e+00   2.602277e+00   5.325949e+00   5.927696e+00
2.100000e+00   2.602345e+00   5.325984e+00   5.927758e+00
2.110000e+00   2.602419e+00   5.326024e+00   5.927825e+00
2.120000e+00   2.602499e+00   5.326066e+00   5.927898e+00
2.130000e+00   2.602585e+00   5.326112e+00   5.927977e+00
2.140000e+00   2.602678e+00   5.326161e+00   5.928062e+00
2.150000e+00   2.602776e+00   5.326213e+00   5.928152e+00
2.160000e+00   2.602881e+00   5.326268e+00   5.928248e+00
2.170000e+00   2.602993e+00   5.326327e+00   5.928350e+00
2.180000e+00   2.603110e+00   5.326389e+00   5.928457e+00
2.190000e+00   2.603234e+00   5.326455e+00   5.928570e+00
2.200000e+00   2.603363e+00   5.326523e+00   5.928689e+00
2.210000e+00   2.603499e+00   5.326595e+00   5.928813e+00
2.220000e+00   2.603641e+00   5.326670e+00   5.928943e+00
2.230000e+00   2.603790e+00   5.326749e+00   5.929079e+00
2.240000e+00   2.603944e+00   5.326831e+00   5.929220e+00
2.250000e+00   2.604105e+00   5.326915e+00   5.929367e+00
2.260000e+00   2.604271e+00   5.327004e+00   5.929519e+00
2.270000e+00   2.604444e+00   5.327095e+00   5.929677e+00
2.280000e+00   2.604623e+00   5.327190e+00   5.929841e+00
2.290000e+00   2.604808e+00   5.327288e+00   5.930010e+00
2.300000e+00   2.604999e+00   5.327389e+00   5.930185e+00
2.310000e+00   2.605196e+00   5.327493e+00   5.930365e+00
2.320000e+00   2.605399e+00   5.327601e+00   5.930551e+00
2.330000e+00   2.605608e+00   5.327712e+00   5.930742e+00
2.340000e+00   2.605823e+00   5.327826e+00   5.930939e+00
2.350000e+00   2.606044e+00   5.327943e+00   5.931141e+00
2.360000e+00   2.606270e+00   5.328063e+00   5.931349e+00
2.370000e+00   2.606503e+00   5.328187e+00   5.931563e+00
2.380000e+00   2.606742e+00   5.328314e+00   5.931781e+00
2.390000e+00   2.606987e+00   5.328444e+00   5.932006e+00
2.400000e+00   2.607237e+00   5.328577e+00   5.932236e+00
2.410000e+00   2.607494e+00   5.328713e+00   5.932471e+00
2.420000e+00   2.607756e+00   5.328853e+00   5.932711e+00
2.430000e+00   2.608024e+00   5.328996e+00   5.932957e+00
2.440000e+00   2.608298e+00   5.329141e+00   5.933209e+00
2.450000e+00   2.608578e+00   5.329290e+00   5.933466e+00
2.460000e+00   2.608863e+00   5.329443e+00   5.933728e+00
2.470000e+00   2.609154e+00   5.329598e+00   5.933995e+00
2.480000e+00   2.609451e+00   5.329756e+00   5.934268e+00
2.490000e+00   2.609754e+00   5.329918e+00   5.934546e+00
2.500000e+00   2.610062e+00   5.330083e+00   5.934830e+00
2.510000e+00   2.610376e+00   5.330250e+00   5.935118e+00
2.520000e+00   2.610695e+00   5.330421e+00   5.935412e+00
2.530000e+00   2.611020e+00   5.330595e+00   5.935711e+00
2.540000e+00   2.611350e+00   5.330772e+00   5.936016e+00
2.550000e+00   2.611687e+00   5.330952e+00   5.936326e+00
2.560000e+00   2.612028e+00   5.331136e+00   5.936640e+00
2.570000e+00   2.612375e+00   5.331322e+00   5.936960e+00
2.580000e+00   2.612728e+00   5.331511e+00   5.937286e+00
2.590000e+00   2.613086e+00   5.331704e+00   5.937616e+00
2.600000e+00   2.613449e+00   5.331899e+00   5.937951e+00
2.610000e+00   2.613818e+00   5.332098e+00   5.938292e+00
2.620000e+00   2.614192e+00   5.332299e+00   5.938637e+00
2.630000e+00   2.614571e+00   5.332504e+00   5.938988e+00
2.640000e+00   2.614956e+00   5.332711e+00   5.939344e+00
2.650000e+00   2.615345e+00   5.332922e+00   5.939704e+00
2.660000e+00   2.615740e+00   5.333135e+00   5.940070e+00
2.670000e+00   2.616141e+00   5.333352e+00   5.940440e+00
2.680000e+00   2.616546e+00   5.333571e+00   5.940816e+00
2.690000e+00   2.616956e+00   5.333794e+00   5.941196e+00
2.700000e+00   2.617372e+00   5.334019e+00   5.941582e+00
2.710000e+00   2.617793e+00   5.334247e+00   5.941972e+00
2.720000e+00   2.618218e+00   5.334479e+00   5.942367e+00
2.730000e+00   2.618649e+00   5.334713e+00   5.942767e+00
2.740000e+00   2.619084e+00   5.334950e+00   5.943172e+00
2.750000e+00   2.619525e+00   5.335190e+00   5.943581e+00
2.760000e+00   2.619970e+00   5.335433e+00   5.943996e+00
2.770000e+00   2.620420e+00   5.335678e+00   5.944415e+00
2.780000e+00   2.620875e+00   5.335927e+00   5.944838e+00
2.790000e+00   2.621335e+00   5.336178e+00   5.945267e+00
2.800000e+00   2.621799e+00   5.336433e+00   5.945700e+00
2.810000e+00   2.622269e+00   5.336690e+00   5.946138e+00
2.820000e+00   2.622742e+00   5.336950e+00   5.946580e+00
2.830000e+00   2.623221e+00   5.337213e+00   5.947027e+00
2.840000e+00   2.623704e+00   5.337478e+00   5.947478e+00
2.850000e+00   2.624191e+00   5.337747e+00   5.947934e+00
2.860000e+00   2.624683e+00   5.338018e+00   5.948395e+00
2.870000e+00   2.625180e+00   5.338292e+00   5.948859e+00
2.880000e+00   2.625681e+00   5.338569e+00   5.949329e+00
2.890000e+00   2.626186e+00   5.338848e+00   5.949803e+00
2.900000e+00   2.626696e+00   5.339130e+00   5.950281e+00
2.910000e+00   2.627210e+00   5.339415e+00   5.950763e+00
2.920000e+00   2.627728e+00   5.339703e+00   5.951250e+00
2.930000e+00   2.628250e+00   5.339993e+00   5.951741e+00
2.940000e+00   2.628777e+00   5.340286e+00   5.952237e+00
2.950000e+00   2.629308e+00   5.340582e+00   5.952737e+00
2.960000e+00   2.629842e+00   5.340880e+00   5.953241e+00
2.970000e+00   2.630381e+00   5.341181e+00   5.953749e+00
2.980000e+00   2.630924e+00   5.341485e+00   5.954261e+00
2.990000e+00   2.631471e+00   5.341791e+00   5.954777e+00
3.000000e+00   2.632022e+00   5.342100e+00   5.955298e+00
3.010000e+00   2.632577e+00   5.342412e+00   5.955822e+00
3.020000e+00   2.633135e+00   5.342726e+00   5.956351e+00
3.030000e+00   2.633697e+00   5.343042e+00   5.956884e+00
3.040000e+00   2.634263e+00   5.343362e+00   5.957420e+00
3.050000e+00   2.634833e+00   5.343683e+00   5.957961e+00
3.060000e+00   2.635406e+00   5.344008e+00   5.958505e+00
3.070000e+00   2.635983e+00   5.344334e+00   5.959054e+00
3.080000e+00   2.636564e+00   5.344664e+00   5.959606e+00
3.090000e+00   2.637148e+00   5.344996e+00   5.960162e+00
3.100000e+00   2.637736e+00   5.345330e+00   5.960721e+00
3.110000e+00   2.638327e+00   5.345667e+00   5.961285e+00
3.120000e+00   2.638921e+00   5.346006e+00   5.961852e+00
3.130000e+00   2.639519e+00   5.346348e+00   5.962423e+00
3.140000e+00   2.640119e+00   5.346692e+00   5.962998e+00
3.150000e+00   2.640724e+00   5.347038e+00   5.963576e+00
3.160000e+00   2.641331e+00   5.347387e+00   5.964158e+00
3.170000e+00   2.641942e+00   5.347738e+00   5.964743e+00
3.180000e+00   2.642555e+00   5.348092e+00   5.965332e+00
3.190000e+00   2.643172e+00   5.348448e+00   5.965924e+00
3.200000e+00   2.643791e+00   5.348806e+00   5.966520e+00
3.210000e+00   2.644414e+00   5.349167e+00   5.967119e+00
3.220000e+00   2.645039e+00   5.349530e+00   5.967722e+00
3.230000e+00   2.645668e+00   5.349895e+00   5.968328e+00
3.240000e+00   2.646299e+00   5.350263e+00   5.968937e+00
3.250000e+00   2.646933e+00   5.350633e+00   5.969550e+00
3.260000e+00   2.647569e+00   5.351005e+00   5.970165e+00
3.270000e+00   2.648208e+00   5.351379e+00   5.970784e+00
3.280000e+00   2.648850e+00   5.351756e+00   5.971406e+00
3.290000e+00   2.649494e+00   5.352134e+00   5.972032e+00
3.300000e+00   2.650141e+00   5.352515e+00   5.972660e+00
3.310000e+00   2.650790e+00   5.352898e+00   5.973291e+00
3.320000e+00   2.651442e+00   5.353284e+00   5.973926e+00
3.330000e+00   2.652096e+00   5.353671e+00   5.974563e+00
3.340000e+00   2.652752e+00   5.354061e+00   5.975204e+00
3.350000e+00   2.653411e+00   5.354452e+00   5.975847e+00
3.360000e+00   2.654071e+00   5.354846e+00   5.976493e+00
3.370000e+00   2.654734e+00   5.355242e+00   5.977142e+00
3.380000e+00   2.655399e+00   5.355640e+00   5.977794e+00
3.390000e+00   2.656066e+00   5.356040e+00   5.978449e+00
3.400000e+00   2.656735e+00   5.356442e+00   5.979106e+00
3.410000e+00   2.657406e+00   5.356846e+00   5.979766e+00
3.420000e+00   2.658078e+00   5.357252e+00   5.980429e+00
3.430000e+00   2.658753e+00   5.357660e+00   5.981094e+00
3.440000e+00   2.659429e+00   5.358070e+00   5.981762e+00
3.450000e+00   2.660107e+00   5.358482e+00   5.982432e+00
3.460000e+00   2.660787e+00   5.358896e+00   5.983105e+00
3.470000e+00   2.661468e+00   5.359312e+00   5.983781e+00
3.480000e+00   2.662151e+00   5.359729e+00   5.984459e+00
3.490000e+00   2.662835e+00   5.360149e+00   5.985139e+00
3.500000e+00   2.663520e+00   5.360571e+00   5.985821e+00
3.510000e+00   2.664207e+00   5.360994e+00   5.986506e+00
3.520000e+00   2.664896e+00   5.361419e+00   5.987193e+00
3.530000e+00   2.665586e+00   5.361846e+00   5.987883e+00
3.540000e+00   2.666276e+00   5.362275e+00   5.988574e+00
3.550000e+00   2.666968e+00   5.362706e+00   5.989268e+00
3.560000e+00   2.667662e+00   5.363138e+00   5.989964e+00
3.570000e+00   2.668356e+00   5.363572e+00   5.990662e+00
3.580000e+00   2.669051e+00   5.364008e+00   5.991362e+00
3.590000e+00   2.669747e+00   5.364446e+00   5.992064e+00
3.600000e+00   2.670444e+00   5.364885e+00   5.992768e+00
3.610000e+00   2.671142e+00   5.365326e+00   5.993474e+00
3.620000e+00   2.671841e+00   5.365769e+00   5.994182e+00
3.630000e+00   2.672540e+00   5.366214e+00   5.994891e+00
3.640000e+00   2.673240e+00   5.366660e+00   5.995603e+00
3.650000e+00   2.673941e+00   5.367107e+00   5.996316e+00
3.660000e+00   2.674642e+00   5.367557e+00   5.997031e+00
3.670000e+00   2.675344e+00   5.368008e+00   5.997747e+00
3.680000e+00   2.676046e+00   5.368460e+00   5.998465e+00
3.690000e+00   2.676749e+00   5.368914e+00   5.999185e+00
3.700000e+00   2.677452e+00   5.369370e+00   5.999907e+00
3.710000e+00   2.678155e+00   5.369827e+00   6.000630e+00
3.720000e+00   2.678859e+00   5.370286e+00   6.001354e+00
3.730000e+00   2.679563e+00   5.370746e+00   6.002080e+00
3.740000e+00   2.680266e+00   5.371207e+00   6.002807e+00
3.750000e+00   2.680970e+00   5.371670e+00   6.003536e+00
3.760000e+00   2.681674e+00   5.372135e+00   6.004266e+00
3.770000e+00   2.682378e+00   5.372601e+00   6.004997e+00
3.780000e+00   2.683082e+00   5.373068e+00   6.005730e+00
3.790000e+00   2.683785e+00   5.373537e+00   6.006463e+00
3.800000e+00   2.684489e+00   5.374007e+00   6.007198e+00
3.810000e+00   2.685192e+00   5.374479e+00   6.007934e+00
3.820000e+00   2.685895e+00   5.374951e+00   6.008671e+00
3.830000e+00   2.686597e+00   5.375425e+00   6.009410e+00
3.840000e+00   2.687299e+00   5.375901e+00   6.010149e+00
3.850000e+00   2.688001e+00   5.376378e+00   6.010889e+00
3.860000e+00   2.688702e+00   5.376856e+00   6.011630e+00
3.870000e+00   2.689402e+00   5.377335e+00   6.012372e+00
3.880000e+00   2.690102e+00   5.377816e+00   6.013115e+00
3.890000e+00   2.690801e+00   5.378297e+00   6.013858e+00
3.900000e+00   2.691500e+00   5.378780e+00   6.014603e+00
3.910000e+00   2.692197e+00   5.379264e+00   6.015348e+00
3.920000e+00   2.692894e+00   5.379750e+00   6.016094e+00
3.930000e+00   2.693589e+00   5.380236e+00   6.016840e+00
3.940000e+00   2.694284e+00   5.380724e+00   6.017587e+00
3.950000e+00   2.694978e+00   5.381212e+00   6.018335e+00
3.960000e+00   2.695671e+00   5.381702e+00   6.019083e+00
3.970000e+00   2.696362e+00   5.382193e+00   6.019831e+00
3.980000e+00   2.697052e+00   5.382685e+00   6.020580e+00
3.990000e+00   2.697741e+00   5.383178e+00   6.021330e+00
4.000000e+00   2.698429e+00   5.383672e+00   6.022080e+00
4.010000e+00   2.699116e+00   5.384167e+00   6.022830e+00
4.020000e+00   2.699801e+00   5.384663e+00   6.023580e+00
4.030000e+00   2.700484e+00   5.385160e+00   6.024331e+00
4.040000e+00   2.701166e+00   5.385658e+00   6.025082e+00
4.050000e+00   2.701847e+00   5.386157e+00   6.025833e+00
4.060000e+00   2.702526e+00   5.386657e+00   6.026584e+00
4.070000e+00   2.703203e+00   5.387158e+00   6.027336e+00
4.080000e+00   2.703878e+00   5.387659e+00   6.028087e+00
4.090000e+00   2.704552e+00   5.388162e+00   6.028838e+00
4.100000e+00   2.705224e+00   5.388665e+00   6.029590e+00
4.110000e+00   2.705894e+00   5.389170e+00   6.030341e+00
4.120000e+00   2.706562e+00   5.389675e+00   6.031092e+00
4.130000e+00   2.707228e+00   5.390181e+00   6.031843e+00
4.140000e+00   2.707892e+00   5.390687e+00   6.032594e+00
4.150000e+00   2.708554e+00   5.391195e+00   6.033344e+00
4.160000e+00   2.709214e+00   5.391703e+00   6.034095e+00
4.170000e+00   2.709871e+00   5.392212e+00   6.034845e+00
4.180000e+00   2.710527e+00   5.392722e+00   6.035595e+00
4.190000e+00   2.711180e+00   5.393232e+00   6.036344e+00
4.200000e+00   2.711831e+00   5.393743e+00   6.037093e+00
4.210000e+00   2.712479e+00   5.394255e+00   6.037841e+00
4.220000e+00   2.713125e+00   5.394767e+00   6.038589e+00
4.230000e+00   2.713768e+00   5.395280e+00   6.039337e+00
4.240000e+00   2.714409e+00   5.395794e+00   6.040084e+00
4.250000e+00   2.715047e+00   5.396308e+00   6.040830e+00
4.260000e+00   2.715683e+00   5.396823e+00   6.041575e+00
4.270000e+00   2.716316e+00   5.397339e+00   6.042320e+00
4.280000e+00   2.716946e+00   5.397855e+00   6.043065e+00
4.290000e+00   2.717573e+00   5.398371e+00   6.043808e+00
4.300000e+00   2.718198e+00   5.398888e+00   6.044551e+00
4.310000e+00   2.718819e+00   5.399406e+00   6.045292e+00
4.320000e+00   2.719438e+00   5.399924e+00   6.046033e+00
4.330000e+00   2.720054e+00   5.400442e+00   6.046773e+00
4.340000e+00   2.720666e+00   5.400961e+00   6.047513e+00
4.350000e+00   2.721276e+00   5.401481e+00   6.048251e+00
4.360000e+00   2.721882e+00   5.402001e+00   6.048988e+00
4.370000e+00   2.722485e+00   5.402521e+00   6.049724e+00
4.380000e+00   2.723085e+00   5.403042e+00   6.050459e+00
4.390000e+00   2.723682e+00   5.403563e+00   6.051193e+00
4.400000e+00   2.724275e+00   5.404084e+00   6.051925e+00
4.410000e+00   2.724865e+00   5.404606e+00   6.052657e+00
4.420000e+00   2.725452e+00   5.405128e+00   6.053387e+00
4.430000e+00   2.726035e+00   5.405650e+00   6.054116e+00
4.440000e+00   2.726614e+00   5.406173e+00   6.054844e+00
4.450000e+00   2.727191e+00   5.406696e+00   6.055570e+00
4.460000e+00   2.727763e+00   5.407219e+00   6.056295e+00
4.470000e+00   2.728332e+00   5.407742e+00   6.057018e+00
4.480000e+00   2.728897e+00   5.408266e+00   6.057741e+00
4.490000e+00   2.729458e+00   5.408790e+00   6.058461e+00
4.500000e+00   2.730016e+00   5.409314e+00   6.059180e+00
4.510000e+00   2.730570e+00   5.409838e+00   6.059898e+00
4.520000e+00   2.731119e+00   5.410363e+00   6.060614e+00
4.530000e+00   2.731665e+00   5.410887e+00   6.061328e+00
4.540000e+00   2.732207e+00   5.411412e+00   6.062041e+00
4.550000e+00   2.732745e+00   5.411937e+00   6.062752e+00
4.560000e+00   2.733279e+00   5.412462e+00   6.063461e+00
4.570000e+00   2.733809e+00   5.412987e+00   6.064169e+00
4.580000e+00   2.734335e+00   5.413512e+00   6.064874e+00
4.590000e+00   2.734857e+00   5.414037e+00   6.065578e+00
4.600000e+00   2.735374e+00   5.414562e+00   6.066280e+00
4.610000e+00   2.735887e+00   5.415088e+00   6.066981e+00
4.620000e+00   2.736396e+00   5.415613e+00   6.067679e+00
4.630000e+00   2.736901e+00   5.416138e+00   6.068375e+00
4.640000e+00   2.737401e+00   5.416663e+00   6.069070e+00
4.650000e+00   2.737897e+00   5.417189e+00   6.069762e+00
4.660000e+00   2.738388e+00   5.417714e+00   6.070452e+00
4.670000e+00   2.738875e+00   5.418239e+00   6.071140e+00
4.680000e+00   2.739357e+00   5.418764e+00   6.071827e+00
4.690000e+00   2.739835e+00   5.419289e+00   6.072511e+00
4.700000e+00   2.740308e+00   5.419813e+00   6.073192e+00
4.710000e+00   2.740777e+00   5.420338e+00   6.073872e+00
4.720000e+00   2.741241e+00   5.420863e+00   6.074549e+00
4.730000e+00   2.741700e+00   5.421387e+00   6.075224e+00
4.740000e+00   2.742154e+00   5.421911e+00   6.075897e+00
4.750000e+00   2.742604e+00   5.422435e+00   6.076568e+00
4.760000e+00   2.743048e+00   5.422959e+00   6.077236e+00
4.770000e+00   2.743488e+00   5.423482e+00   6.077902e+00
4.780000e+00   2.743923e+00   5.424006e+00   6.078565e+00
4.790000e+00   2.744353e+00   5.424529e+00   6.079226e+00
4.800000e+00   2.744778e+00   5.425052e+00   6.079885e+00
4.810000e+00   2.745198e+00   5.425574e+00   6.080540e+00
4.820000e+00   2.745613e+00   5.426097e+00   6.081194e+00
4.830000e+00   2.746023e+00   5.426619e+00   6.081845e+00
4.840000e+00   2.746428e+00   5.427141e+00   6.082493e+00
4.850000e+00   2.746828e+00   5.427662e+00   6.083139e+00
4.860000e+00   2.747223e+00   5.428183e+00   6.083782e+00
4.870000e+00   2.747612e+00   5.428704e+00   6.084422e+00
4.880000e+00   2.747996e+00   5.429224e+00   6.085060e+00
4.890000e+00   2.748375e+00   5.429744e+00   6.085695e+00
4.900000e+00   2.748749e+00   5.430263e+00   6.086327e+00
4.910000e+00   2.749117e+00   5.430783e+00   6.086957e+00
4.920000e+00   2.749480e+00   5.431301e+00   6.087584e+00
4.930000e+00   2.749837e+00   5.431820e+00   6.088207e+00
4.940000e+00   2.750190e+00   5.432337e+00   6.088829e+00
4.950000e+00   2.750536e+00   5.432855e+00   6.089447e+00
4.960000e+00   2.750877e+00   5.433372e+00   6.090062e+00
4.970000e+00   2.751213e+00   5.433888e+00   6.090674e+00
4.980000e+00   2.751543e+00   5.434404e+00   6.091284e+00
4.990000e+00   2.751868e+00   5.434920e+00   6.091890e+00
5.000000e+00   2.752187e+00   5.435434e+00   6.092494e+00
5.010000e+00   2.752500e+00   5.435949e+00   6.093094e+00
5.020000e+00   2.752808e+00   5.436463e+00   6.093692e+00
5.030000e+00   2.753110e+00   5.436976e+00   6.094286e+00
5.040000e+00   2.753407e+00   5.437488e+00   6.094877e+00
5.050000e+00   2.753697e+00   5.438000e+00   6.095465e+00
5.060000e+00   2.753982e+00   5.438512e+00   6.096050e+00
5.070000e+00   2.754261e+00   5.439023e+00   6.096632e+00
5.080000e+00   2.754535e+00   5.439533e+00   6.097211e+00
5.090000e+00   2.754802e+00   5.440043e+00   6.097786e+00
5.100000e+00   2.755064e+00   5.440552e+00   6.098359e+00
5.110000e+00   2.755320e+00   5.441060e+00   6.098928e+00
5.120000e+00   2.755570e+00   5.441567e+00   6.099493e+00
5.130000e+00   2.755814e+00   5.442074e+00   6.100056e+00
5.140000e+00   2.756052e+00   5.442580e+00   6.100615e+00
5.150000e+00   2.756284e+00   5.443086e+00   6.101171e+00
5.160000e+00   2.756511e+00   5.443591e+00   6.101724e+00
5.170000e+00   2.756731e+00   5.444095e+00   6.102273e+00
5.180000e+00   2.756945e+00   5.444598e+00   6.102819e+00
5.190000e+00   2.757153e+00   5.445101e+00   6.103361e+00
5.200000e+00   2.757355e+00   5.445602e+00   6.103900e+00
5.210000e+00   2.757551e+00   5.446103e+00   6.104436e+00
5.220000e+00   2.757741e+00   5.446604e+00   6.104968e+00
5.230000e+00   2.757925e+00   5.447103e+00   6.105496e+00
5.240000e+00   2.758103e+00   5.447602e+00   6.106021e+00
5.250000e+00   2.758275e+00   5.448099e+00   6.106543e+00
5.260000e+00   2.758440e+00   5.448596e+00   6.107061e+00
5.270000e+00   2.758599e+00   5.449093e+00   6.107576e+00
5.280000e+00   2.758753e+00   5.449588e+00   6.108087e+00
5.290000e+00   2.758899e+00   5.450082e+00   6.108594e+00
5.300000e+00   2.759040e+00   5.450576e+00   6.109098e+00
5.310000e+00   2.759175e+00   5.451068e+00   6.109598e+00
5.320000e+00   2.759303e+00   5.451560e+00   6.110095e+00
5.330000e+00   2.759425e+00   5.452051e+00   6.110588e+00
5.340000e+00   2.759540e+00   5.452541e+00   6.111077e+00
5.350000e+00   2.759650e+00   5.453030e+00   6.111563e+00
5.360000e+00   2.759753e+00   5.453518e+00   6.112045e+00
5.370000e+00   2.759849e+00   5.454005e+00   6.112523e+00
5.380000e+00   2.759940e+00   5.454491e+00   6.112998e+00
5.390000e+00   2.760024e+00   5.454976e+00   6.113469e+00
5.400000e+00   2.760102e+00   5.455460e+00   6.113936e+00
5.410000e+00   2.760173e+00   5.455944e+00   6.114399e+00
5.420000e+00   2.760238e+00   5.456426e+00   6.114859e+00
5.430000e+00   2.760297e+00   5.456907e+00   6.115315e+00
5.440000e+00   2.760349e+00   5.457387e+00   6.115767e+00
5.450000e+00   2.760395e+00   5.457866e+00   6.116215e+00
5.460000e+00   2.760434e+00   5.458345e+00   6.116659e+00
5.470000e+00   2.760467e+00   5.458822e+00   6.117100e+00
5.480000e+00   2.760494e+00   5.459298e+00   6.117537e+00
5.490000e+00   2.760514e+00   5.459773e+00   6.117970e+00
5.500000e+00   2.760528e+00   5.460247e+00   6.118399e+00
5.510000e+00   2.760535e+00   5.460720e+00   6.118824e+00
5.520000e+00   2.760536e+00   5.461191e+00   6.119246e+00
5.530000e+00   2.760530e+00   5.461662e+00   6.119663e+00
5.540000e+00   2.760518e+00   5.462132e+00   6.120077e+00
5.550000e+00   2.760500e+00   5.462600e+00   6.120487e+00
5.560000e+00   2.760475e+00   5.463068e+00   6.120893e+00
5.570000e+00   2.760443e+00   5.463534e+00   6.121295e+00
5.580000e+00   2.760405e+00   5.463999e+00   6.121693e+00
5.590000e+00   2.760361e+00   5.464463e+00   6.122087e+00
5.600000e+00   2.760310e+00   5.464926e+00   6.122477e+00
5.610000e+00   2.760253e+00   5.465387e+00   6.122863e+00
5.620000e+00   2.760189e+00   5.465848e+00   6.123246e+00
5.630000e+00   2.760119e+00   5.466307e+00   6.123624e+00
5.640000e+00   2.760042e+00   5.466765e+00   6.123998e+00
5.650000e+00   2.759959e+00   5.467222e+00   6.124369e+00
5.660000e+00   2.759869e+00   5.467678e+00   6.124735e+00
5.670000e+00   2.759773e+00   5.468133e+00   6.125098e+00
5.680000e+00   2.759670e+00   5.468586e+00   6.125456e+00
5.690000e+00   2.759561e+00   5.469038e+00   6.125811e+00
5.700000e+00   2.759446e+00   5.469489e+00   6.126161e+00
5.710000e+00   2.759324e+00   5.469939e+00   6.126508e+00
5.720000e+00   2.759195e+00   5.470387e+00   6.126850e+00
5.730000e+00   2.759060e+00   5.470835e+00   6.127189e+00
5.740000e+00   2.758919e+00   5.471281e+00   6.127523e+00
5.750000e+00   2.758771e+00   5.471725e+00   6.127854e+00
5.760000e+00   2.758616e+00   5.472169e+00   6.128180e+00
5.770000e+00   2.758456e+00   5.472611e+00   6.128503e+00
5.780000e+00   2.758289e+00   5.473052e+00   6.128821e+00
5.790000e+00   2.758115e+00   5.473492e+00   6.129136e+00
5.800000e+00   2.757935e+00   5.473930e+00   6.129446e+00
5.810000e+00   2.757748e+00   5.474367e+00   6.129753e+00
5.820000e+00   2.757556e+00   5.474803e+00   6.130055e+00
5.830000e+00   2.757356e+00   5.475237e+00   6.130354e+00
5.840000e+00   2.757151e+00   5.475670e+00   6.130648e+00
5.850000e+00   2.756939e+00   5.476102e+00   6.130938e+00
5.860000e+00   2.756720e+00   5.476533e+00   6.131225e+00
5.870000e+00   2.756495e+00   5.476962e+00   6.131507e+00
5.880000e+00   2.756264e+00   5.477390e+00   6.131786e+00
5.890000e+00   2.756027e+00   5.477816e+00   6.132060e+00
5.900000e+00   2.755783e+00   5.478242e+00   6.132330e+00
5.910000e+00   2.755533e+00   5.478666e+00   6.132596e+00
5.920000e+00   2.755277e+00   5.479088e+00   6.132859e+00
5.930000e+00   2.755014e+00   5.479509e+00   6.133117e+00
5.940000e+00   2.754745e+00   5.479929e+00   6.133371e+00
5.950000e+00   2.754470e+00   5.480348e+00   6.133622e+00
5.960000e+00   2.754188e+00   5.480765e+00   6.133868e+00
5.970000e+00   2.753901e+00   5.481180e+00   6.134110e+00
5.980000e+00   2.753607e+00   5.481595e+00   6.134348e+00
5.990000e+00   2.753307e+00   5.482008e+00   6.134583e+00
6.000000e+00   2.753000e+00   5.482419e+00   6.134813e+00
6.010000e+00   2.752688e+00   5.482829e+00   6.135039e+00
6.020000e+00   2.752369e+00   5.483238e+00   6.135262e+00
6.030000e+00   2.752044e+00   5.483646e+00   6.135480e+00
6.040000e+00   2.751713e+00   5.484052e+00   6.135695e+00
6.050000e+00   2.751376e+00   5.484456e+00   6.135905e+00
6.060000e+00   2.751033e+00   5.484859e+00   6.136112e+00
6.070000e+00   2.750684e+00   5.485261e+00   6.136314e+00
6.080000e+00   2.750329e+00   5.485662e+00   6.136513e+00
6.090000e+00   2.749967e+00   5.486061e+00   6.136708e+00
6.100000e+00   2.749600e+00   5.486458e+00   6.136898e+00
6.110000e+00   2.749227e+00   5.486854e+00   6.137085e+00
6.120000e+00   2.748848e+00   5.487249e+00   6.137268e+00
6.130000e+00   2.748462e+00   5.487642e+00   6.137447e+00
6.140000e+00   2.748071e+00   5.488034e+00   6.137623e+00
6.150000e+00   2.747674e+00   5.488424e+00   6.137794e+00
6.160000e+00   2.747271e+00   5.488813e+00   6.137961e+00
6.170000e+00   2.746862e+00   5.489201e+00   6.138125e+00
6.180000e+00   2.746448e+00   5.489587e+00   6.138285e+00
6.190000e+00   2.746027e+00   5.489972e+00   6.138441e+00
6.200000e+00   2.745601e+00   5.490355e+00   6.138593e+00
6.210000e+00   2.745169e+00   5.490736e+00   6.138741e+00
6.220000e+00   2.744731e+00   5.491117e+00   6.138885e+00
6.230000e+00   2.744288e+00   5.491496e+00   6.139026e+00
6.240000e+00   2.743839e+00   5.491873e+00   6.139163e+00
6.250000e+00   2.743384e+00   5.492249e+00   6.139296e+00
6.260000e+00   2.742923e+00   5.492623e+00   6.139425e+00
6.270000e+00   2.742457e+00   5.492996e+00   6.139551e+00
6.280000e+00   2.741986e+00   5.493368e+00   6.139672e+00
6.290000e+00   2.741508e+00   5.493738e+00   6.139790e+00
6.300000e+00   2.741026e+00   5.494107e+00   6.139905e+00
6.310000e+00   2.740537e+00   5.494474e+00   6.140015e+00
6.320000e+00   2.740044e+00   5.494839e+00   6.140122e+00
6.330000e+00   2.739544e+00   5.495204e+00   6.140225e+00
6.340000e+00   2.739040e+00   5.495566e+00   6.140325e+00
6.350000e+00   2.738530e+00   5.495928e+00   6.140421e+00
6.360000e+00   2.738014e+00   5.496288e+00   6.140513e+00
6.370000e+00   2.737494e+00   5.496646e+00   6.140602e+00
6.380000e+00   2.736968e+00   5.497003e+00   6.140687e+00
6.390000e+00   2.736437e+00   5.497358e+00   6.140768e+00
6.400000e+00   2.735900e+00   5.497712e+00   6.140846e+00
6.410000e+00   2.735359e+00   5.498065e+00   6.140920e+00
6.420000e+00   2.734812e+00   5.498416e+00   6.140991e+00
6.430000e+00   2.734260e+00   5.498765e+00   6.141058e+00
6.440000e+00   2.733703e+00   5.499113e+00   6.141122e+00
6.450000e+00   2.733141e+00   5.499460e+00   6.141182e+00
6.460000e+00   2.732574e+00   5.499805e+00   6.141239e+00
6.470000e+00   2.732001e+00   5.500148e+00   6.141292e+00
6.480000e+00   2.731424e+00   5.500491e+00   6.141341e+00
6.490000e+00   2.730842e+00   5.500831e+00   6.141388e+00
6.500000e+00   2.730255e+00   5.501170e+00   6.141431e+00
6.510000e+00   2.729664e+00   5.501508e+00   6.141470e+00
6.520000e+00   2.729067e+00   5.501844e+00   6.141506e+00
6.530000e+00   2.728466e+00   5.502179e+00   6.141539e+00
6.540000e+00   2.727860e+00   5.502512e+00   6.141568e+00
6.550000e+00   2.727249e+00   5.502844e+00   6.141594e+00
6.560000e+00   2.726633e+00   5.503175e+00   6.141617e+00
6.570000e+00   2.726013e+00   5.503504e+00   6.141637e+00
6.580000e+00   2.725388e+00   5.503831e+00   6.141653e+00
6.590000e+00   2.724759e+00   5.504157e+00   6.141666e+00
6.600000e+00   2.724125e+00   5.504481e+00   6.141675e+00
6.610000e+00   2.723487e+00   5.504805e+00   6.141682e+00
6.620000e+00   2.722844e+00   5.505126e+00   6.141685e+00
6.630000e+00   2.722197e+00   5.505446e+00   6.141685e+00
6.640000e+00   2.721546e+00   5.505765e+00   6.141682e+00
6.650000e+00   2.720890e+00   5.506082e+00   6.141676e+00
6.660000e+00   2.720230e+00   5.506398e+00   6.141666e+00
6.670000e+00   2.719566e+00   5.506712e+00   6.141654e+00
6.680000e+00   2.718897e+00   5.507025e+00   6.141639e+00
6.690000e+00   2.718224e+00   5.507336e+00   6.141620e+00
6.700000e+00   2.717548e+00   5.507646e+00   6.141598e+00
6.710000e+00   2.716867e+00   5.507955e+00   6.141574e+00
6.720000e+00   2.716182e+00   5.508262e+00   6.141546e+00
6.730000e+00   2.715493e+00   5.508567e+00   6.141516e+00
6.740000e+00   2.714800e+00   5.508871e+00   6.141482e+00
6.750000e+00   2.714104e+00   5.509174e+00   6.141446e+00
6.760000e+00   2.713403e+00   5.509475e+00   6.141407e+00
6.770000e+00   2.712699e+00   5.509775e+00   6.141365e+00
6.780000e+00   2.711991e+00   5.510074e+00   6.141320e+00
6.790000e+00   2.711279e+00   5.510371e+00   6.141272e+00
6.800000e+00   2.710563e+00   5.510666e+00   6.141221e+00
6.810000e+00   2.709844e+00   5.510960e+00   6.141168e+00
6.820000e+00   2.709122e+00   5.511253e+00   6.141111e+00
6.830000e+00   2.708395e+00   5.511544e+00   6.141053e+00
6.840000e+00   2.707666e+00   5.511834e+00   6.140991e+00
6.850000e+00   2.706933e+00   5.512123e+00   6.140927e+00
6.860000e+00   2.706196e+00   5.512410e+00   6.140860e+00
6.870000e+00   2.705456e+00   5.512695e+00   6.140790e+00
6.880000e+00   2.704713e+00   5.512979e+00   6.140718e+00
6.890000e+00   2.703966e+00   5.513262e+00   6.140643e+00
6.900000e+00   2.703217e+00   5.513544e+00   6.140566e+00
6.910000e+00   2.702464e+00   5.513824e+00   6.140486e+00
6.920000e+00   2.701708e+00   5.514102e+00   6.140403e+00
6.930000e+00   2.700949e+00   5.514380e+00   6.140318e+00
6.940000e+00   2.700187e+00   5.514656e+00   6.140231e+00
6.950000e+00   2.699422e+00   5.514930e+00   6.140141e+00
6.960000e+00   2.698654e+00   5.515203e+00   6.140049e+00
6.970000e+00   2.697884e+00   5.515475e+00   6.139954e+00
6.980000e+00   2.697110e+00   5.515745e+00   6.139857e+00
6.990000e+00   2.696334e+00   5.516014e+00   6.139758e+00
7.000000e+00   2.695555e+00   5.516282e+00   6.139656e+00
7.010000e+00   2.694773e+00   5.516548e+00   6.139553e+00
7.020000e+00   2.693989e+00   5.516813e+00   6.139446e+00
7.030000e+00   2.693202e+00   5.517077e+00   6.139338e+00
7.040000e+00   2.692412e+00   5.517339e+00   6.139227e+00
7.050000e+00   2.691621e+00   5.517600e+00   6.139115e+00
7.060000e+00   2.690826e+00   5.517859e+00   6.139000e+00
7.070000e+00   2.690030e+00   5.518118e+00   6.138883e+00
7.080000e+00   2.689231e+00   5.518375e+00   6.138764e+00
7.090000e+00   2.688430e+00   5.518630e+00   6.138643e+00
7.100000e+00   2.687626e+00   5.518884e+00   6.138519e+00
7.110000e+00   2.686821e+00   5.519137e+00   6.138394e+00
7.120000e+00   2.686013e+00   5.519389e+00   6.138267e+00
7.130000e+00   2.685204e+00   5.519639e+00   6.138138e+00
7.140000e+00   2.684392e+00   5.519888e+00   6.138007e+00
7.150000e+00   2.683578e+00   5.520136e+00   6.137874e+00
7.160000e+00   2.682763e+00   5.520382e+00   6.137739e+00
7.170000e+00   2.681946e+00   5.520628e+00   6.137602e+00
7.180000e+00   2.681127e+00   5.520871e+00   6.137464e+00
7.190000e+00   2.680306e+00   5.521114e+00   6.137324e+00
7.200000e+00   2.679484e+00   5.521355e+00   6.137182e+00
7.210000e+00   2.678660e+00   5.521595e+00   6.137038e+00
7.220000e+00   2.677834e+00   5.521834e+00   6.136892e+00
7.230000e+00   2.677007e+00   5.522072e+00   6.136745e+00
7.240000e+00   2.676178e+00   5.522308e+00   6.136596e+00
7.250000e+00   2.675348e+00   5.522543e+00   6.136446e+00
7.260000e+00   2.674517e+00   5.522777e+00   6.136294e+00
7.270000e+00   2.673685e+00   5.523009e+00   6.136141e+00
7.280000e+00   2.672851e+00   5.523241e+00   6.135985e+00
7.290000e+00   2.672016e+00   5.523471e+00   6.135829e+00
7.300000e+00   2.671180e+00   5.523699e+00   6.135671e+00
7.310000e+00   2.670343e+00   5.523927e+00   6.135511e+00
7.320000e+00   2.669505e+00   5.524154e+00   6.135351e+00
7.330000e+00   2.668666e+00   5.524379e+00   6.135188e+00
7.340000e+00   2.667826e+00   5.524603e+00   6.135025e+00
7.350000e+00   2.666985e+00   5.524826e+00   6.134860e+00
7.360000e+00   2.666143e+00   5.525047e+00   6.134694e+00
7.370000e+00   2.665301e+00   5.525268e+00   6.134526e+00
7.380000e+00   2.664458e+00   5.525487e+00   6.134357e+00
7.390000e+00   2.663614e+00   5.525705e+00   6.134188e+00
7.400000e+00   2.662770e+00   5.525922e+00   6.134017e+00
7.410000e+00   2.661926e+00   5.526138e+00   6.133844e+00
7.420000e+00   2.661080e+00   5.526352e+00   6.133671e+00
7.430000e+00   2.660235e+00   5.526566e+00   6.133497e+00
7.440000e+00   2.659389e+00   5.526778e+00   6.133321e+00
7.450000e+00   2.658543e+00   5.526989e+00   6.133145e+00
7.460000e+00   2.657697e+00   5.527199e+00   6.132967e+00
7.470000e+00   2.656850e+00   5.527408e+00   6.132789e+00
7.480000e+00   2.656004e+00   5.527616e+00   6.132609e+00
7.490000e+00   2.655157e+00   5.527823e+00   6.132429e+00
7.500000e+00   2.654311e+00   5.528028e+00   6.132248e+00
7.510000e+00   2.653464e+00   5.528233e+00   6.132066e+00
7.520000e+00   2.652618e+00   5.528436e+00   6.131883e+00
7.530000e+00   2.651772e+00   5.528639e+00   6.131699e+00
7.540000e+00   2.650926e+00   5.528840e+00   6.131515e+00
7.550000e+00   2.650080e+00   5.529040e+00   6.131330e+00
7.560000e+00   2.649235e+00   5.529239e+00   6.131144e+00
7.570000e+00   2.648390e+00   5.529437e+00   6.130958e+00
7.580000e+00   2.647546e+00   5.529634e+00   6.130771e+00
7.590000e+00   2.646702e+00   5.529830e+00   6.130583e+00
7.600000e+00   2.645858e+00   5.530025e+00   6.130395e+00
7.610000e+00   2.645016e+00   5.530218e+00   6.130206e+00
7.620000e+00   2.644174e+00   5.530411e+00   6.130017e+00
7.630000e+00   2.643333e+00   5.530603e+00   6.129827e+00
7.640000e+00   2.642492e+00   5.530794e+00   6.129637e+00
7.650000e+00   2.641653e+00   5.530983e+00   6.129446e+00
7.660000e+00   2.640814e+00   5.531172e+00   6.129255e+00
7.670000e+00   2.639977e+00   5.531360e+00   6.129063e+00
7.680000e+00   2.639140e+00   5.531546e+00   6.128872e+00
7.690000e+00   2.638305e+00   5.531732e+00   6.128680e+00
7.700000e+00   2.637471e+00   5.531917e+00   6.128487e+00
7.710000e+00   2.636638e+00   5.532101e+00   6.128295e+00
7.720000e+00   2.635806e+00   5.532283e+00   6.128102e+00
7.730000e+00   2.634975e+00   5.532465e+00   6.127909e+00
7.740000e+00   2.634146e+00   5.532646e+00   6.127716e+00
7.750000e+00   2.633319e+00   5.532826e+00   6.127522e+00
7.760000e+00   2.632493e+00   5.533005e+00   6.127329e+00
7.770000e+00   2.631668e+00   5.533183e+00   6.127135e+00
7.780000e+00   2.630845e+00   5.533360e+00   6.126942e+00
7.790000e+00   2.630024e+00   5.533536e+00   6.126748e+00
7.800000e+00   2.629205e+00   5.533711e+00   6.126555e+00
7.810000e+00   2.628387e+00   5.533885e+00   6.126362e+00
7.820000e+00   2.627571e+00   5.534059e+00   6.126168e+00
7.830000e+00   2.626757e+00   5.534231e+00   6.125975e+00
7.840000e+00   2.625945e+00   5.534403e+00   6.125782e+00
7.850000e+00   2.625135e+00   5.534574e+00   6.125589e+00
7.860000e+00   2.624327e+00   5.534743e+00   6.125396e+00
7.870000e+00   2.623521e+00   5.534912e+00   6.125204e+00
7.880000e+00   2.622718e+00   5.535080e+00   6.125011e+00
7.890000e+00   2.621916e+00   5.535248e+00   6.124819e+00
7.900000e+00   2.621117e+00   5.535414e+00   6.124628e+00
7.910000e+00   2.620320e+00   5.535579e+00   6.124436e+00
7.920000e+00   2.619526e+00   5.535744e+00   6.124245e+00
7.930000e+00   2.618734e+00   5.535908e+00   6.124055e+00
7.940000e+00   2.617945e+00   5.536071e+00   6.123864e+00
7.950000e+00   2.617158e+00   5.536233e+00   6.123675e+00
7.960000e+00   2.616374e+00   5.536394e+00   6.123485e+00
7.970000e+00   2.615592e+00   5.536555e+00   6.123297e+00
7.980000e+00   2.614813e+00   5.536715e+00   6.123109e+00
7.990000e+00   2.614037e+00   5.536874e+00   6.122921e+00
8.000000e+00   2.613264e+00   5.537032e+00   6.122734e+00
8.010000e+00   2.612494e+00   5.537189e+00   6.122547e+00
8.020000e+00   2.611727e+00   5.537346e+00   6.122362e+00
8.030000e+00   2.610962e+00   5.537501e+00   6.122176e+00
8.040000e+00   2.610201e+00   5.537656e+00   6.121992e+00
8.050000e+00   2.609443e+00   5.537811e+00   6.121808e+00
8.060000e+00   2.608688e+00   5.537964e+00   6.121625e+00
8.070000e+00   2.607936e+00   5.538117e+00   6.121443e+00
8.080000e+00   2.607188e+00   5.538269e+00   6.121262e+00
8.090000e+00   2.606442e+00   5.538420e+00   6.121081e+00
8.100000e+00   2.605701e+00   5.538570e+00   6.120902e+00
8.110000e+00   2.604962e+00   5.538720e+00   6.120723e+00
8.120000e+00   2.604227e+00   5.538869e+00   6.120545e+00
8.130000e+00   2.603496e+00   5.539018e+00   6.120368e+00
8.140000e+00   2.602768e+00   5.539165e+00   6.120192e+00
8.150000e+00   2.602044e+00   5.539312e+00   6.120017e+00
8.160000e+00   2.601323e+00   5.539458e+00   6.119843e+00
8.170000e+00   2.600606e+00   5.539604e+00   6.119670e+00
8.180000e+00   2.599893e+00   5.539749e+00   6.119498e+00
8.190000e+00   2.599184e+00   5.539893e+00   6.119328e+00
8.200000e+00   2.598479e+00   5.540036e+00   6.119158e+00
8.210000e+00   2.597778e+00   5.540179e+00   6.118990e+00
8.220000e+00   2.597080e+00   5.540321e+00   6.118822e+00
8.230000e+00   2.596387e+00   5.540463e+00   6.118656e+00
8.240000e+00   2.595698e+00   5.540604e+00   6.118491e+00
8.250000e+00   2.595013e+00   5.540744e+00   6.118328e+00
8.260000e+00   2.594332e+00   5.540883e+00   6.118165e+00
8.270000e+00   2.593655e+00   5.541022e+00   6.118004e+00
8.280000e+00   2.592982e+00   5.541161e+00   6.117844e+00
8.290000e+00   2.592314e+00   5.541298e+00   6.117686e+00
8.300000e+00   2.591650e+00   5.541435e+00   6.117529e+00
8.310000e+00   2.590991e+00   5.541572e+00   6.117373e+00
8.320000e+00   2.590336e+00   5.541708e+00   6.117219e+00
8.330000e+00   2.589686e+00   5.541843e+00   6.117066e+00
8.340000e+00   2.589040e+00   5.541977e+00   6.116914e+00
8.350000e+00   2.588399e+00   5.542112e+00   6.116765e+00
8.360000e+00   2.587762e+00   5.542245e+00   6.116616e+00
8.370000e+00   2.587130e+00   5.542378e+00   6.116469e+00
8.380000e+00   2.586503e+00   5.542510e+00   6.116324e+00
8.390000e+00   2.585881e+00   5.542642e+00   6.116180e+00
8.400000e+00   2.585263e+00   5.542773e+00   6.116038e+00
8.410000e+00   2.584650e+00   5.542904e+00   6.115897e+00
8.420000e+00   2.584043e+00   5.543034e+00   6.115758e+00
8.430000e+00   2.583440e+00   5.543163e+00   6.115621e+00
8.440000e+00   2.582842e+00   5.543292e+00   6.115485e+00
8.450000e+00   2.582249e+00   5.543420e+00   6.115351e+00
8.460000e+00   2.581662e+00   5.543548e+00   6.115219e+00
8.470000e+00   2.581079e+00   5.543676e+00   6.115089e+00
8.480000e+00   2.580502e+00   5.543802e+00   6.114960e+00
8.490000e+00   2.579929e+00   5.543929e+00   6.114833e+00
8.500000e+00   2.579362e+00   5.544054e+00   6.114708e+00
8.510000e+00   2.578801e+00   5.544180e+00   6.114584e+00
8.520000e+00   2.578244e+00   5.544304e+00   6.114463e+00
8.530000e+00   2.577693e+00   5.544429e+00   6.114343e+00
8.540000e+00   2.577148e+00   5.544552e+00   6.114225e+00
8.550000e+00   2.576608e+00   5.544676e+00   6.114109e+00
8.560000e+00   2.576073e+00   5.544798e+00   6.113995e+00
8.570000e+00   2.575544e+00   5.544920e+00   6.113883e+00
8.580000e+00   2.575020e+00   5.545042e+00   6.113773e+00
8.590000e+00   2.574502e+00   5.545163e+00   6.113665e+00
8.600000e+00   2.573990e+00   5.545284e+00   6.113559e+00
8.610000e+00   2.573484e+00   5.545405e+00   6.113455e+00
8.620000e+00   2.572983e+00   5.545524e+00   6.113353e+00
8.630000e+00   2.572487e+00   5.545644e+00   6.113253e+00
8.640000e+00   2.571998e+00   5.545763e+00   6.113155e+00
8.650000e+00   2.571514e+00   5.545881e+00   6.113059e+00
8.660000e+00   2.571037e+00   5.545999e+00   6.112965e+00
8.670000e+00   2.570565e+00   5.546117e+00   6.112873e+00
8.680000e+00   2.570099e+00   5.546234e+00   6.112783e+00
8.690000e+00   2.569639e+00   5.546351e+00   6.112696e+00
8.700000e+00   2.569185e+00   5.546467e+00   6.112610e+00
8.710000e+00   2.568737e+00   5.546583e+00   6.112527e+00
8.720000e+00   2.568295e+00   5.546698e+00   6.112446e+00
8.730000e+00   2.567859e+00   5.546813e+00   6.112367e+00
8.740000e+00   2.567429e+00   5.546928e+00   6.112291e+00
8.750000e+00   2.567006e+00   5.547042e+00   6.112216e+00
8.760000e+00   2.566588e+00   5.547155e+00   6.112144e+00
8.770000e+00   2.566177e+00   5.547269e+00   6.112074e+00
8.780000e+00   2.565772e+00   5.547381e+00   6.112007e+00
8.790000e+00   2.565373e+00   5.547494e+00   6.111941e+00
8.800000e+00   2.564981e+00   5.547606e+00   6.111878e+00
8.810000e+00   2.564595e+00   5.547717e+00   6.111818e+00
8.820000e+00   2.564215e+00   5.547829e+00   6.111759e+00
8.830000e+00   2.563841e+00   5.547939e+00   6.111703e+00
8.840000e+00   2.563474e+00   5.548050e+00   6.111649e+00
8.850000e+00   2.563114e+00   5.548160e+00   6.111598e+00
8.860000e+00   2.562759e+00   5.548269e+00   6.111549e+00
8.870000e+00   2.562412e+00   5.548379e+00   6.111502e+00
8.880000e+00   2.562071e+00   5.548488e+00   6.111458e+00
8.890000e+00   2.561736e+00   5.548596e+00   6.111416e+00
8.900000e+00   2.561408e+00   5.548704e+00   6.111377e+00
8.910000e+00   2.561086e+00   5.548812e+00   6.111340e+00
8.920000e+00   2.560771e+00   5.548919e+00   6.111305e+00
8.930000e+00   2.560463e+00   5.549026e+00   6.111273e+00
8.940000e+00   2.560161e+00   5.549133e+00   6.111243e+00
8.950000e+00   2.559866e+00   5.549239e+00   6.111216e+00
8.960000e+00   2.559578e+00   5.549344e+00   6.111192e+00
8.970000e+00   2.559296e+00   5.549450e+00   6.111169e+00
8.980000e+00   2.559021e+00   5.549555e+00   6.111150e+00
8.990000e+00   2.558753e+00   5.549660e+00   6.111132e+00
9.000000e+00   2.558491e+00   5.549764e+00   6.111118e+00
9.010000e+00   2.558237e+00   5.549868e+00   6.111105e+00
9.020000e+00   2.557989e+00   5.549971e+00   6.111096e+00
9.030000e+00   2.557748e+00   5.550075e+00   6.111089e+00
9.040000e+00   2.557514e+00   5.550178e+00   6.111084e+00
9.050000e+00   2.557286e+00   5.550280e+00   6.111082e+00
9.060000e+00   2.557066e+00   5.550382e+00   6.111082e+00
9.070000e+00   2.556852e+00   5.550484e+00   6.111085e+00
9.080000e+00   2.556645e+00   5.550585e+00   6.111091e+00
9.090000e+00   2.556445e+00   5.550686e+00   6.111099e+00
9.100000e+00   2.556252e+00   5.550787e+00   6.111110e+00
9.110000e+00   2.556066e+00   5.550887e+00   6.111123e+00
9.120000e+00   2.555887e+00   5.550987e+00   6.111139e+00
9.130000e+00   2.555715e+00   5.551087e+00   6.111158e+00
9.140000e+00   2.555550e+00   5.551186e+00   6.111179e+00
9.150000e+00   2.555392e+00   5.551285e+00   6.111202e+00
9.160000e+00   2.555241e+00   5.551384e+00   6.111229e+00
9.170000e+00   2.555096e+00   5.551482e+00   6.111258e+00
9.180000e+00   2.554959e+00   5.551580e+00   6.111289e+00
9.190000e+00   2.554829e+00   5.551677e+00   6.111323e+00
9.200000e+00   2.554706e+00   5.551774e+00   6.111360e+00
9.210000e+00   2.554590e+00   5.551871e+00   6.111399e+00
9.220000e+00   2.554481e+00   5.551967e+00   6.111441e+00
9.230000e+00   2.554379e+00   5.552063e+00   6.111486e+00
9.240000e+00   2.554284e+00   5.552159e+00   6.111533e+00
9.250000e+00   2.554196e+00   5.552254e+00   6.111583e+00
9.260000e+00   2.554115e+00   5.552349e+00   6.111636e+00
9.270000e+00   2.554042e+00   5.552444e+00   6.111691e+00
9.280000e+00   2.553975e+00   5.552538e+00   6.111748e+00
9.290000e+00   2.553915e+00   5.552632e+00   6.111809e+00
9.300000e+00   2.553863e+00   5.552726e+00   6.111872e+00
9.310000e+00   2.553818e+00   5.552819e+00   6.111938e+00
9.320000e+00   2.553779e+00   5.552912e+00   6.112006e+00
9.330000e+00   2.553748e+00   5.553004e+00   6.112077e+00
9.340000e+00   2.553724e+00   5.553096e+00   6.112150e+00
9.350000e+00   2.553707e+00   5.553188e+00   6.112227e+00
9.360000e+00   2.553697e+00   5.553279e+00   6.112305e+00
9.370000e+00   2.553694e+00   5.553370e+00   6.112387e+00
9.380000e+00   2.553699e+00   5.553461e+00   6.112471e+00
9.390000e+00   2.553710e+00   5.553551e+00   6.112558e+00
9.400000e+00   2.553728e+00   5.553641e+00   6.112647e+00
9.410000e+00   2.553754e+00   5.553730e+00   6.112739e+00
9.420000e+00   2.553787e+00   5.553819e+00   6.112833e+00
9.430000e+00   2.553826e+00   5.553908e+00   6.112931e+00
9.440000e+00   2.553873e+00   5.553996e+00   6.113030e+00
9.450000e+00   2.553927e+00   5.554084e+00   6.113133e+00
9.460000e+00   2.553988e+00   5.554171e+00   6.113238e+00
9.470000e+00   2.554056e+00   5.554259e+00   6.113345e+00
9.480000e+00   2.554131e+00   5.554345e+00   6.113455e+00
9.490000e+00   2.554213e+00   5.554432e+00   6.113568e+00
9.500000e+00   2.554302e+00   5.554517e+00   6.113683e+00
9.510000e+00   2.554399e+00   5.554603e+00   6.113801e+00
9.520000e+00   2.554502e+00   5.554688e+00   6.113922e+00
9.530000e+00   2.554612e+00   5.554773e+00   6.114045e+00
9.540000e+00   2.554729e+00   5.554857e+00   6.114170e+00
9.550000e+00   2.554854e+00   5.554941e+00   6.114298e+00
9.560000e+00   2.554985e+00   5.555024e+00   6.114429e+00
9.570000e+00   2.555123e+00   5.555108e+00   6.114562e+00
9.580000e+00   2.555268e+00   5.555190e+00   6.114698e+00
9.590000e+00   2.555420e+00   5.555272e+00   6.114836e+00
9.600000e+00   2.555579e+00   5.555354e+00   6.114977e+00
9.610000e+00   2.555745e+00   5.555435e+00   6.115120e+00
9.620000e+00   2.555918e+00   5.555516e+00   6.115266e+00
9.630000e+00   2.556098e+00   5.555597e+00   6.115414e+00
9.640000e+00   2.556285e+00   5.555677e+00   6.115565e+00
9.650000e+00   2.556478e+00   5.555756e+00   6.115718e+00
9.660000e+00   2.556679e+00   5.555836e+00   6.115874e+00
9.670000e+00   2.556886e+00   5.555914e+00   6.116032e+00
9.680000e+00   2.557100e+00   5.555993e+00   6.116193e+00
9.690000e+00   2.557321e+00   5.556070e+00   6.116356e+00
9.700000e+00   2.557549e+00   5.556148e+00   6.116521e+00
9.710000e+00   2.557783e+00   5.556224e+00   6.116689e+00
9.720000e+00   2.558024e+00   5.556301e+00   6.116859e+00
9.730000e+00   2.558272e+00   5.556377e+00   6.117032e+00
9.740000e+00   2.558527e+00   5.556452e+00   6.117207e+00
9.750000e+00   2.558788e+00   5.556527e+00   6.117384e+00
9.760000e+00   2.559056e+00   5.556601e+00   6.117564e+00
9.770000e+00   2.559331e+00   5.556675e+00   6.117746e+00
9.780000e+00   2.559612e+00   5.556749e+00   6.117930e+00
9.790000e+00   2.559900e+00   5.556822e+00   6.118117e+00
9.800000e+00   2.560195e+00   5.556894e+00   6.118306e+00
9.810000e+00   2.560496e+00   5.556966e+00   6.118497e+00
9.820000e+00   2.560803e+00   5.557037e+00   6.118691e+00
9.830000e+00   2.561118e+00   5.557108e+00   6.118887e+00
9.840000e+00   2.561438e+00   5.557178e+00   6.119085e+00
9.850000e+00   2.561765e+00   5.557248e+00   6.119285e+00
9.860000e+00   2.562099e+00   5.557317e+00   6.119487e+00
9.870000e+00   2.562439e+00   5.557386e+00   6.119692e+00
9.880000e+00   2.562785e+00   5.557454e+00   6.119899e+00
9.890000e+00   2.563138e+00   5.557522e+00   6.120108e+00
9.900000e+00   2.563497e+00   5.557589e+00   6.120319e+00
9.910000e+00   2.563862e+00   5.557655e+00   6.120533e+00
9.920000e+00   2.564234e+00   5.557721e+00   6.120748e+00
9.930000e+00   2.564612e+00   5.557786e+00   6.120966e+00
9.940000e+00   2.564996e+00   5.557851e+00   6.121185e+00
9.950000e+00   2.565386e+00   5.557915e+00   6.121407e+00
9.960000e+00   2.565782e+00   5.557979e+00   6.121631e+00
9.970000e+00   2.566185e+00   5.558042e+00   6.121857e+00
9.980000e+00   2.566594e+00   5.558104e+00   6.122085e+00
9.990000e+00   2.567008e+00   5.558166e+00   6.122315e+00
1.000000e+01   2.567429e+00   5.558227e+00   6.122547e+00
1.001000e+01   2.567856e+00   5.558287e+00   6.122780e+00
1.002000e+01   2.568289e+00   5.558347e+00   6.123016e+00
1.003000e+01   2.568727e+00   5.558406e+00   6.123254e+00
1.004000e+01   2.569172e+00   5.558465e+00   6.123494e+00
1.005000e+01   2.569622e+00   5.558523e+00   6.123735e+00
1.006000e+01   2.570079e+00   5.558580e+00   6.123979e+00
1.007000e+01   2.570541e+00   5.558637e+00   6.124224e+00
1.008000e+01   2.571009e+00   5.558692e+00   6.124471e+00
1.009000e+01   2.571482e+00   5.558748e+00   6.124720e+00
1.010000e+01   2.571961e+00   5.558802e+00   6.124971e+00
1.011000e+01   2.572446e+00   5.558856e+00   6.125223e+00
1.012000e+01   2.572937e+00   5.558909e+00   6.125478e+00
1.013000e+01   2.573433e+00   5.558962e+00   6.125734e+00
1.014000e+01   2.573935e+00   5.559014e+00   6.125992e+00
1.015000e+01   2.574442e+00   5.559065e+00   6.126251e+00
1.016000e+01   2.574955e+00   5.559115e+00   6.126512e+00
1.017000e+01   2.575473e+00   5.559165e+00   6.126775e+00
1.018000e+01   2.575997e+00   5.559213e+00   6.127039e+00
1.019000e+01   2.576525e+00   5.559261e+00   6.127305e+00
1.020000e+01   2.577060e+00   5.559309e+00   6.127573e+00
1.021000e+01   2.577599e+00   5.559355e+00   6.127842e+00
1.022000e+01   2.578144e+00   5.559401e+00   6.128113e+00
1.023000e+01   2.578694e+00   5.559446e+00   6.128385e+00
1.024000e+01   2.579249e+00   5.559491e+00   6.128659e+00
1.025000e+01   2.579809e+00   5.559534e+00   6.128934e+00
1.026000e+01   2.580374e+00   5.559577e+00   6.129211e+00
1.027000e+01   2.580945e+00   5.559619e+00   6.129489e+00
1.028000e+01   2.581520e+00   5.559660e+00   6.129768e+00
1.029000e+01   2.582100e+00   5.559700e+00   6.130049e+00
1.030000e+01   2.582685e+00   5.559739e+00   6.130332e+00
1.031000e+01   2.583275e+00   5.559778e+00   6.130615e+00
1.032000e+01   2.583870e+00   5.559816e+00   6.130900e+00
1.033000e+01   2.584469e+00   5.559853e+00   6.131186e+00
1.034000e+01   2.585074e+00   5.559889e+00   6.131474e+00
1.035000e+01   2.585682e+00   5.559924e+00   6.131762e+00
1.036000e+01   2.586296e+00   5.559958e+00   6.132052e+00
1.037000e+01   2.586914e+00   5.559992e+00   6.132343e+00
1.038000e+01   2.587537e+00   5.560024e+00   6.132635e+00
1.039000e+01   2.588164e+00   5.560056e+00   6.132929e+00
1.040000e+01   2.588796e+00   5.560087e+00   6.133223e+00
1.041000e+01   2.589432e+00   5.560117e+00   6.133519e+00
1.042000e+01   2.590072e+00   5.560146e+00   6.133815e+00
1.043000e+01   2.590717e+00   5.560174e+00   6.134113e+00
1.044000e+01   2.591366e+00   5.560201e+00   6.134412e+00
1.045000e+01   2.592019e+00   5.560227e+00   6.134711e+00
1.046000e+01   2.592676e+00   5.560252e+00   6.135012e+00
1.047000e+01   2.593337e+00   5.560276e+00   6.135313e+00
1.048000e+01   2.594003e+00   5.560299e+00   6.135616e+00
1.049000e+01   2.594672e+00   5.560322e+00   6.135919e+00
1.050000e+01   2.595346e+00   5.560343e+00   6.136223e+00
1.051000e+01   2.596023e+00   5.560363e+00   6.136528e+00
1.052000e+01   2.596704e+00   5.560382e+00   6.136834e+00
1.053000e+01   2.597389e+00   5.560401e+00   6.137140e+00
1.054000e+01   2.598078e+00   5.560418e+00   6.137447e+00
1.055000e+01   2.598771e+00   5.560434e+00   6.137755e+00
1.056000e+01   2.599467e+00   5.560449e+00   6.138064e+00
1.057000e+01   2.600167e+00   5.560464e+00   6.138373e+00
1.058000e+01   2.600870e+00   5.560477e+00   6.138683e+00
1.059000e+01   2.601577e+00   5.560489e+00   6.138993e+00
1.060000e+01   2.602287e+00   5.560500e+00   6.139304e+00
1.061000e+01   2.603001e+00   5.560510e+00   6.139616e+00
1.062000e+01   2.603718e+00   5.560519e+00   6.139928e+00
1.063000e+01   2.604438e+00   5.560526e+00   6.140240e+00
1.064000e+01   2.605162e+00   5.560533e+00   6.140553e+00
1.065000e+01   2.605889e+00   5.560538e+00   6.140867e+00
1.066000e+01   2.606619e+00   5.560543e+00   6.141181e+00
1.067000e+01   2.607352e+00   5.560546e+00   6.141495e+00
1.068000e+01   2.608088e+00   5.560548e+00   6.141809e+00
1.069000e+01   2.608827e+00   5.560549e+00   6.142124e+00
1.070000e+01   2.609569e+00   5.560549e+00   6.142439e+00
1.071000e+01   2.610314e+00   5.560548e+00   6.142754e+00
1.072000e+01   2.611062e+00   5.560545e+00   6.143070e+00
1.073000e+01   2.611812e+00   5.560542e+00   6.143386e+00
1.074000e+01   2.612566e+00   5.560537e+00   6.143701e+00
1.075000e+01   2.613321e+00   5.560531e+00   6.144017e+00
1.076000e+01   2.614080e+00   5.560523e+00   6.144333e+00
1.077000e+01   2.614841e+00   5.560515e+00   6.144650e+00
1.078000e+01   2.615604e+00   5.560505e+00   6.144966e+00
1.079000e+01   2.616370e+00   5.560494e+00   6.145282e+00
1.080000e+01   2.617139e+00   5.560482e+00   6.145598e+00
1.081000e+01   2.617909e+00   5.560469e+00   6.145914e+00
1.082000e+01   2.618682e+00   5.560454e+00   6.146230e+00
1.083000e+01   2.619458e+00   5.560438e+00   6.146546e+00
1.084000e+01   2.620235e+00   5.560421e+00   6.146862e+00
1.085000e+01   2.621014e+00   5.560402e+00   6.147177e+00
1.086000e+01   2.621796e+00   5.560383e+00   6.147493e+00
1.087000e+01   2.622579e+00   5.560362e+00   6.147808e+00
1.088000e+01   2.623365e+00   5.560339e+00   6.148123e+00
1.089000e+01   2.624152e+00   5.560315e+00   6.148437e+00
1.090000e+01   2.624941e+00   5.560290e+00   6.148752e+00
1.091000e+01   2.625732e+00   5.560264e+00   6.149065e+00
1.092000e+01   2.626525e+00   5.560236e+00   6.149379e+00
1.093000e+01   2.627319e+00   5.560207e+00   6.149692e+00
1.094000e+01   2.628115e+00   5.560177e+00   6.150004e+00
1.095000e+01   2.628913e+00   5.560145e+00   6.150316e+00
1.096000e+01   2.629711e+00   5.560112e+00   6.150628e+00
1.097000e+01   2.630512e+00   5.560077e+00   6.150939e+00
1.098000e+01   2.631314e+00   5.560041e+00   6.151249e+00
1.099000e+01   2.632117e+00   5.560004e+00   6.151559e+00
1.100000e+01   2.632921e+00   5.559965e+00   6.151868e+00
1.101000e+01   2.633727e+00   5.559925e+00   6.152177e+00
1.102000e+01   2.634533e+00   5.559883e+00   6.152485e+00
1.103000e+01   2.635341e+00   5.559840e+00   6.152792e+00
1.104000e+01   2.636150e+00   5.559796e+00   6.153098e+00
1.105000e+01   2.636960e+00   5.559750e+00   6.153403e+00
1.106000e+01   2.637770e+00   5.559702e+00   6.153708e+00
1.107000e+01   2.638582e+00   5.559653e+00   6.154012e+00
1.108000e+01   2.639394e+00   5.559603e+00   6.154315e+00
1.109000e+01   2.640208e+00   5.559551e+00   6.154616e+00
1.110000e+01   2.641021e+00   5.559498e+00   6.154917e+00
1.111000e+01   2.641836e+00   5.559443e+00   6.155217e+00
1.112000e+01   2.642651e+00   5.559386e+00   6.155516e+00
1.113000e+01   2.643467e+00   5.559328e+00   6.155814e+00
1.114000e+01   2.644283e+00   5.559269e+00   6.156111e+00
1.115000e+01   2.645099e+00   5.559208e+00   6.156407e+00
1.116000e+01   2.645916e+00   5.559146e+00   6.156701e+00
1.117000e+01   2.646733e+00   5.559081e+00   6.156995e+00
1.118000e+01   2.647550e+00   5.559016e+00   6.157287e+00
1.119000e+01   2.648368e+00   5.558949e+00   6.157578e+00
1.120000e+01   2.649185e+00   5.558880e+00   6.157867e+00
1.121000e+01   2.650003e+00   5.558809e+00   6.158155e+00
1.122000e+01   2.650821e+00   5.558737e+00   6.158442e+00
1.123000e+01   2.651639e+00   5.558664e+00   6.158728e+00
1.124000e+01   2.652456e+00   5.558589e+00   6.159012e+00
1.125000e+01   2.653274e+00   5.558512e+00   6.159295e+00
1.126000e+01   2.654091e+00   5.558433e+00   6.159576e+00
1.127000e+01   2.654908e+00   5.558353e+00   6.159856e+00
1.128000e+01   2.655724e+00   5.558271e+00   6.160134e+00
1.129000e+01   2.656541e+00   5.558188e+00   6.160411e+00
1.130000e+01   2.657356e+00   5.558103e+00   6.160686e+00
1.131000e+01   2.658172e+00   5.558016e+00   6.160959e+00
1.132000e+01   2.658986e+00   5.557928e+00   6.161231e+00
1.133000e+01   2.659800e+00   5.557838e+00   6.161501e+00
1.134000e+01   2.660614e+00   5.557746e+00   6.161770e+00
1.135000e+01   2.661427e+00   5.557653e+00   6.162037e+00
1.136000e+01   2.662239e+00   5.557558e+00   6.162302e+00
1.137000e+01   2.663050e+00   5.557461e+00   6.162565e+00
1.138000e+01   2.663860e+00   5.557362e+00   6.162826e+00
1.139000e+01   2.664669e+00   5.557262e+00   6.163085e+00
1.140000e+01   2.665478e+00   5.557160e+00   6.163343e+00
1.141000e+01   2.666285e+00   5.557056e+00   6.163598e+00
1.142000e+01   2.667091e+00   5.556950e+00   6.163852e+00
1.143000e+01   2.667896e+00   5.556843e+00   6.164104e+00
1.144000e+01   2.668700e+00   5.556734e+00   6.164353e+00
1.145000e+01   2.669502e+00   5.556623e+00   6.164601e+00
1.146000e+01   2.670303e+00   5.556511e+00   6.164846e+00
1.147000e+01   2.671103e+00   5.556396e+00   6.165090e+00
1.148000e+01   2.671902e+00   5.556280e+00   6.165331e+00
1.149000e+01   2.672698e+00   5.556162e+00   6.165570e+00
1.150000e+01   2.673494e+00   5.556042e+00   6.165807e+00
1.151000e+01   2.674288e+00   5.555921e+00   6.166041e+00
1.152000e+01   2.675080e+00   5.555797e+00   6.166274e+00
1.153000e+01   2.675870e+00   5.555672e+00   6.166504e+00
1.154000e+01   2.676659e+00   5.555545e+00   6.166732e+00
1.155000e+01   2.677445e+00   5.555416e+00   6.166957e+00
1.156000e+01   2.678230e+00   5.555285e+00   6.167180e+00
1.157000e+01   2.679013e+00   5.555152e+00   6.167401e+00
1.158000e+01   2.679794e+00   5.555018e+00   6.167619e+00
1.159000e+01   2.680574e+00   5.554882e+00   6.167835e+00
1.160000e+01   2.681350e+00   5.554743e+00   6.168048e+00
1.161000e+01   2.682125e+00   5.554603e+00   6.168259e+00
1.162000e+01   2.682898e+00   5.554461e+00   6.168467e+00
1.163000e+01   2.683668e+00   5.554317e+00   6.168672e+00
1.164000e+01   2.684437e+00   5.554172e+00   6.168875e+00
1.165000e+01   2.685203e+00   5.554024e+00   6.169076e+00
1.166000e+01   2.685966e+00   5.553874e+00   6.169273e+00
1.167000e+01   2.686727e+00   5.553723e+00   6.169468e+00
1.168000e+01   2.687486e+00   5.553569e+00   6.169661e+00
1.169000e+01   2.688242e+00   5.553414e+00   6.169850e+00
1.170000e+01   2.688995e+00   5.553257e+00   6.170037e+00
1.171000e+01   2.689746e+00   5.553098e+00   6.170221e+00
1.172000e+01   2.690494e+00   5.552936e+00   6.170402e+00
1.173000e+01   2.691239e+00   5.552773e+00   6.170580e+00
1.174000e+01   2.691982e+00   5.552608e+00   6.170756e+00
1.175000e+01   2.692722e+00   5.552441e+00   6.170928e+00
1.176000e+01   2.693459e+00   5.552272e+00   6.171098e+00
1.177000e+01   2.694193e+00   5.552101e+00   6.171264e+00
1.178000e+01   2.694924e+00   5.551928e+00   6.171428e+00
1.179000e+01   2.695652e+00   5.551753e+00   6.171588e+00
1.180000e+01   2.696377e+00   5.551577e+00   6.171746e+00
1.181000e+01   2.697098e+00   5.551398e+00   6.171900e+00
1.182000e+01   2.697817e+00   5.551217e+00   6.172052e+00
1.183000e+01   2.698533e+00   5.551034e+00   6.172200e+00
1.184000e+01   2.699245e+00   5.550849e+00   6.172345e+00
1.185000e+01   2.699954e+00   5.550662e+00   6.172487e+00
1.186000e+01   2.700659e+00   5.550473e+00   6.172626e+00
1.187000e+01   2.701361e+00   5.550282e+00   6.172762e+00
1.188000e+01   2.702060e+00   5.550089e+00   6.172894e+00
1.189000e+01   2.702755e+00   5.549894e+00   6.173023e+00
1.190000e+01   2.703447e+00   5.549697e+00   6.173149e+00
1.191000e+01   2.704135e+00   5.549498e+00   6.173271e+00
1.192000e+01   2.704819e+00   5.549297e+00   6.173390e+00
1.193000e+01   2.705500e+00   5.549094e+00   6.173506e+00
1.194000e+01   2.706177e+00   5.548889e+00   6.173618e+00
1.195000e+01   2.706851e+00   5.548682e+00   6.173727e+00
1.196000e+01   2.707520e+00   5.548472e+00   6.173833e+00
1.197000e+01   2.708186e+00   5.548261e+00   6.173935e+00
1.198000e+01   2.708848e+00   5.548048e+00   6.174033e+00
1.199000e+01   2.709506e+00   5.547832e+00   6.174128e+00


==> DBEC-GP-CUDA_v3_0/output/real2dXY-cuda/real2dXY-out.txt <==
 Real time propagation 2dXY,   OPTION = 2

  Number of Atoms N = 5000, Unit of length AH0 = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 332.4918, Strength of DDI GD_3D = 105.33272
  Nonlinearity G_2D = 265.2901, Strength of DDI GD_2D = 84.04335
  Parameters of trap: GAMMA = 0.50, NU = 0.25
  Axial Gaussian Width = 0.50

 # Space Stp: NX = 128, NY = 256 
  Space Step: DX = 0.200000, DY = 0.200000
 # Time Stp : NSTP = 0, NPAS = 200, NRUN = 1000
   Time Step:   DT = 0.005000

 * Change for dynamics: GPAR = 1.100, GDPAR = 1.100 *

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000     5.44004     3.60418    5.92761    0.00757
After NPAS iter.:  1.0000     5.44023     3.60418    5.92739    0.00757
After NRUN iter.:  1.0000     5.65793     3.78536    6.17413    0.00696
                  --------------------------------------------------------

 Clock Time: 1.436 seconds
 GPU Time: 1.226 seconds


==> DBEC-GP-CUDA_v3_0/output/real2dXY-cuda/real2dXY-rms.txt <==
 Real time propagation 2dXY,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                  --------------------------------------------------------
           Initial:       2.60229         5.32585         5.92761
  After NPAS iter.:       2.60195         5.32577         5.92739
  After NRUN iter.:       2.70951         5.54783         6.17413
                  --------------------------------------------------------


==> DBEC-GP-CUDA_v3_0/output/real2dXZ-cuda/real2dXZ-den1d_x.txt <==
-2.560000e+01 0.000000e+00
-2.540000e+01 4.234738e-40
-2.520000e+01 1.270753e-39
-2.500000e+01 6.001527e-39
-2.480000e+01 2.497116e-38
-2.460000e+01 1.017186e-37
-2.440000e+01 4.044525e-37
-2.420000e+01 1.606954e-36
-2.400000e+01 6.531490e-36
-2.380000e+01 2.747891e-35
-2.360000e+01 1.182214e-34
-2.340000e+01 5.032110e-34
-2.320000e+01 2.044649e-33
-2.300000e+01 7.797104e-33
-2.280000e+01 2.798551e-32
-2.260000e+01 9.407042e-32
-2.240000e+01 2.883537e-31
-2.220000e+01 8.079295e-31
-2.200000e+01 2.305845e-30
-2.180000e+01 7.530939e-30
-2.160000e+01 2.534052e-29
-2.140000e+01 8.213616e-29
-2.120000e+01 3.418358e-28
-2.100000e+01 1.714050e-27
-2.080000e+01 6.251040e-27
-2.060000e+01 1.466424e-26
-2.040000e+01 5.619588e-26
-2.020000e+01 3.841097e-25
-2.000000e+01 1.636623e-24
-1.980000e+01 4.436045e-24
-1.960000e+01 1.614224e-23
-1.940000e+01 9.921211e-23
-1.920000e+01 5.278301e-22
-1.900000e+01 2.269733e-21
-1.880000e+01 9.297644e-21
-1.860000e+01 4.122449e-20
-1.840000e+01 1.890380e-19
-1.820000e+01 8.140669e-19
-1.800000e+01 3.289368e-18
-1.780000e+01 1.317082e-17
-1.760000e+01 5.282118e-17
-1.740000e+01 2.058215e-16
-1.720000e+01 7.725301e-16
-1.700000e+01 2.832491e-15
-1.680000e+01 1.020253e-14
-1.660000e+01 3.587789e-14
-1.640000e+01 1.227134e-13
-1.620000e+01 4.090954e-13
-1.600000e+01 1.330978e-12
-1.580000e+01 4.220531e-12
-1.560000e+01 1.303815e-11
-1.540000e+01 3.924671e-11
-1.520000e+01 1.150695e-10
-1.500000e+01 3.285035e-10
-1.480000e+01 9.128697e-10
-1.460000e+01 2.467720e-09
-1.440000e+01 6.485465e-09
-1.420000e+01 1.656437e-08
-1.400000e+01 4.110044e-08
-1.380000e+01 9.904072e-08
-1.360000e+01 2.317170e-07
-1.340000e+01 5.261857e-07
-1.320000e+01 1.159274e-06
-1.300000e+01 2.476809e-06
-1.280000e+01 5.128750e-06
-1.260000e+01 1.028673e-05
-1.240000e+01 1.997176e-05
-1.220000e+01 3.751114e-05
-1.200000e+01 6.811866e-05
-1.180000e+01 1.195455e-04
-1.160000e+01 2.026848e-04
-1.140000e+01 3.319494e-04
-1.120000e+01 5.252044e-04
-1.100000e+01 8.030752e-04
-1.080000e+01 1.187563e-03
-1.060000e+01 1.700104e-03
-1.040000e+01 2.359382e-03
-1.020000e+01 3.179348e-03
-1.000000e+01 4.167848e-03
-9.800000e+00 5.326113e-03
-9.600000e+00 6.649115e-03
-9.400000e+00 8.126627e-03
-9.200000e+00 9.744669e-03
-9.000000e+00 1.148704e-02
-8.800000e+00 1.333670e-02
-8.600000e+00 1.527688e-02
-8.400000e+00 1.729181e-02
-8.200000e+00 1.936721e-02
-8.000000e+00 2.149041e-02
-7.800000e+00 2.365040e-02
-7.600000e+00 2.583769e-02
-7.400000e+00 2.804403e-02
-7.200000e+00 3.026228e-02
-7.000000e+00 3.248611e-02
-6.800000e+00 3.470984e-02
-6.600000e+00 3.692821e-02
-6.400000e+00 3.913631e-02
-6.200000e+00 4.132946e-02
-6.000000e+00 4.350310e-02
-5.800000e+00 4.565284e-02
-5.600000e+00 4.777431e-02
-5.400000e+00 4.986326e-02
-5.200000e+00 5.191549e-02
-5.000000e+00 5.392689e-02
-4.800000e+00 5.589342e-02
-4.600000e+00 5.781116e-02
-4.400000e+00 5.967628e-02
-4.200000e+00 6.148510e-02
-4.000000e+00 6.323405e-02
-3.800000e+00 6.491971e-02
-3.600000e+00 6.653881e-02
-3.400000e+00 6.808824e-02
-3.200000e+00 6.956504e-02
-3.000000e+00 7.096639e-02
-2.800000e+00 7.228969e-02
-2.600000e+00 7.353247e-02
-2.400000e+00 7.469242e-02
-2.200000e+00 7.576741e-02
-2.000000e+00 7.675550e-02
-1.800000e+00 7.765488e-02
-1.600000e+00 7.846395e-02
-1.400000e+00 7.918124e-02
-1.200000e+00 7.980548e-02
-1.000000e+00 8.033557e-02
-8.000000e-01 8.077056e-02
-6.000000e-01 8.110968e-02
-4.000000e-01 8.135232e-02
-2.000000e-01 8.149809e-02
0.000000e+00 8.154671e-02
2.000000e-01 8.149809e-02
4.000000e-01 8.135232e-02
6.000000e-01 8.110968e-02
8.000000e-01 8.077056e-02
1.000000e+00 8.033557e-02
1.200000e+00 7.980548e-02
1.400000e+00 7.918124e-02
1.600000e+00 7.846395e-02
1.800000e+00 7.765488e-02
2.000000e+00 7.675550e-02
2.200000e+00 7.576741e-02
2.400000e+00 7.469242e-02
2.600000e+00 7.353247e-02
2.800000e+00 7.228969e-02
3.000000e+00 7.096639e-02
3.200000e+00 6.956504e-02
3.400000e+00 6.808824e-02
3.600000e+00 6.653881e-02
3.800000e+00 6.491971e-02
4.000000e+00 6.323405e-02
4.200000e+00 6.148510e-02
4.400000e+00 5.967628e-02
4.600000e+00 5.781116e-02
4.800000e+00 5.589342e-02
5.000000e+00 5.392689e-02
5.200000e+00 5.191549e-02
5.400000e+00 4.986326e-02
5.600000e+00 4.777431e-02
5.800000e+00 4.565284e-02
6.000000e+00 4.350310e-02
6.200000e+00 4.132946e-02
6.400000e+00 3.913631e-02
6.600000e+00 3.692821e-02
6.800000e+00 3.470984e-02
7.000000e+00 3.248611e-02
7.200000e+00 3.026228e-02
7.400000e+00 2.804403e-02
7.600000e+00 2.583769e-02
7.800000e+00 2.365040e-02
8.000000e+00 2.149041e-02
8.200000e+00 1.936721e-02
8.400000e+00 1.729181e-02
8.600000e+00 1.527688e-02
8.800000e+00 1.333670e-02
9.000000e+00 1.148704e-02
9.200000e+00 9.744669e-03
9.400000e+00 8.126627e-03
9.600000e+00 6.649115e-03
9.800000e+00 5.326113e-03
1.000000e+01 4.167848e-03
1.020000e+01 3.179348e-03
1.040000e+01 2.359382e-03
1.060000e+01 1.700104e-03
1.080000e+01 1.187563e-03
1.100000e+01 8.030752e-04
1.120000e+01 5.252044e-04
1.140000e+01 3.319494e-04
1.160000e+01 2.026848e-04
1.180000e+01 1.195455e-04
1.200000e+01 6.811866e-05
1.220000e+01 3.751114e-05
1.240000e+01 1.997176e-05
1.260000e+01 1.028673e-05
1.280000e+01 5.128750e-06
1.300000e+01 2.476809e-06
1.320000e+01 1.159274e-06
1.340000e+01 5.261857e-07
1.360000e+01 2.317170e-07
1.380000e+01 9.904072e-08
1.400000e+01 4.110044e-08
1.420000e+01 1.656437e-08
1.440000e+01 6.485465e-09
1.460000e+01 2.467720e-09
1.480000e+01 9.128697e-10
1.500000e+01 3.285035e-10
1.520000e+01 1.150695e-10
1.540000e+01 3.924671e-11
1.560000e+01 1.303815e-11
1.580000e+01 4.220531e-12
1.600000e+01 1.330978e-12
1.620000e+01 4.090954e-13
1.640000e+01 1.227134e-13
1.660000e+01 3.587789e-14
1.680000e+01 1.020253e-14
1.700000e+01 2.832491e-15
1.720000e+01 7.725301e-16
1.740000e+01 2.058215e-16
1.760000e+01 5.282118e-17
1.780000e+01 1.317082e-17
1.800000e+01 3.289368e-18
1.820000e+01 8.140669e-19
1.840000e+01 1.890380e-19
1.860000e+01 4.122449e-20
1.880000e+01 9.297644e-21
1.900000e+01 2.269733e-21
1.920000e+01 5.278301e-22
1.940000e+01 9.921211e-23
1.960000e+01 1.614224e-23
1.980000e+01 4.436045e-24
2.000000e+01 1.636623e-24
2.020000e+01 3.841097e-25
2.040000e+01 5.619588e-26
2.060000e+01 1.466424e-26
2.080000e+01 6.251040e-27
2.100000e+01 1.714050e-27
2.120000e+01 3.418358e-28
2.140000e+01 8.213616e-29
2.160000e+01 2.534052e-29
2.180000e+01 7.530939e-30
2.200000e+01 2.305845e-30
2.220000e+01 8.079295e-31
2.240000e+01 2.883537e-31
2.260000e+01 9.407042e-32
2.280000e+01 2.798551e-32
2.300000e+01 7.797104e-33
2.320000e+01 2.044649e-33
2.340000e+01 5.032109e-34
2.360000e+01 1.182215e-34
2.380000e+01 2.747882e-35
2.400000e+01 6.531576e-36
2.420000e+01 1.606872e-36
2.440000e+01 4.045521e-37
2.460000e+01 1.015550e-37
2.480000e+01 2.526413e-38
2.500000e+01 5.550930e-39
2.520000e+01 1.956957e-39
2.540000e+01 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/real2dXZ-cuda/real2dXZ-den1d_z.txt <==
-1.280000e+01 0.000000e+00
-1.260000e+01 1.548453e-55
-1.240000e+01 1.443615e-53
-1.220000e+01 1.202369e-51
-1.200000e+01 9.125687e-50
-1.180000e+01 6.315482e-48
-1.160000e+01 3.989945e-46
-1.140000e+01 2.306029e-44
-1.120000e+01 1.223103e-42
-1.100000e+01 5.977182e-41
-1.080000e+01 2.702914e-39
-1.060000e+01 1.135178e-37
-1.040000e+01 4.436394e-36
-1.020000e+01 1.612368e-34
-1.000000e+01 5.432161e-33
-9.800000e+00 1.688019e-31
-9.600000e+00 4.811359e-30
-9.400000e+00 1.251840e-28
-9.200000e+00 2.963666e-27
-9.000000e+00 6.376656e-26
-8.800000e+00 1.247752e-24
-8.600000e+00 2.224249e-23
-8.400000e+00 3.617029e-22
-8.200000e+00 5.361891e-21
-8.000000e+00 7.215229e-20
-7.800000e+00 8.742554e-19
-7.600000e+00 9.432500e-18
-7.400000e+00 8.945554e-17
-7.200000e+00 7.357984e-16
-7.000000e+00 5.180519e-15
-6.800000e+00 3.083172e-14
-6.600000e+00 1.533081e-13
-6.400000e+00 6.306703e-13
-6.200000e+00 2.135081e-12
-6.000000e+00 5.981853e-12
-5.800000e+00 1.425230e-11
-5.600000e+00 3.050952e-11
-5.400000e+00 6.233559e-11
-5.200000e+00 1.257097e-10
-5.000000e+00 2.656249e-10
-4.800000e+00 6.975186e-10
-4.600000e+00 2.569546e-09
-4.400000e+00 1.218102e-08
-4.200000e+00 6.831269e-08
-4.000000e+00 4.340187e-07
-3.800000e+00 2.849376e-06
-3.600000e+00 1.746760e-05
-3.400000e+00 9.407925e-05
-3.200000e+00 4.325637e-04
-3.000000e+00 1.669227e-03
-2.800000e+00 5.324977e-03
-2.600000e+00 1.389231e-02
-2.400000e+00 2.973956e-02
-2.200000e+00 5.344673e-02
-2.000000e+00 8.351815e-02
-1.800000e+00 1.175216e-01
-1.600000e+00 1.531113e-01
-1.400000e+00 1.883575e-01
-1.200000e+00 2.217132e-01
-1.000000e+00 2.519254e-01
-8.000000e-01 2.779781e-01
-6.000000e-01 2.990617e-01
-4.000000e-01 3.145574e-01
-2.000000e-01 3.240283e-01
0.000000e+00 3.272141e-01
2.000000e-01 3.240283e-01
4.000000e-01 3.145574e-01
6.000000e-01 2.990617e-01
8.000000e-01 2.779781e-01
1.000000e+00 2.519254e-01
1.200000e+00 2.217132e-01
1.400000e+00 1.883575e-01
1.600000e+00 1.531113e-01
1.800000e+00 1.175216e-01
2.000000e+00 8.351815e-02
2.200000e+00 5.344673e-02
2.400000e+00 2.973956e-02
2.600000e+00 1.389231e-02
2.800000e+00 5.324977e-03
3.000000e+00 1.669227e-03
3.200000e+00 4.325637e-04
3.400000e+00 9.407925e-05
3.600000e+00 1.746760e-05
3.800000e+00 2.849376e-06
4.000000e+00 4.340187e-07
4.200000e+00 6.831269e-08
4.400000e+00 1.218102e-08
4.600000e+00 2.569546e-09
4.800000e+00 6.975186e-10
5.000000e+00 2.656249e-10
5.200000e+00 1.257097e-10
5.400000e+00 6.233559e-11
5.600000e+00 3.050952e-11
5.800000e+00 1.425230e-11
6.000000e+00 5.981853e-12
6.200000e+00 2.135081e-12
6.400000e+00 6.306703e-13
6.600000e+00 1.533081e-13
6.800000e+00 3.083172e-14
7.000000e+00 5.180519e-15
7.200000e+00 7.357984e-16
7.400000e+00 8.945554e-17
7.600000e+00 9.432500e-18
7.800000e+00 8.742554e-19
8.000000e+00 7.215229e-20
8.200000e+00 5.361891e-21
8.400000e+00 3.617029e-22
8.600000e+00 2.224249e-23
8.800000e+00 1.247752e-24
9.000000e+00 6.376656e-26
9.200000e+00 2.963666e-27
9.400000e+00 1.251840e-28
9.600000e+00 4.811359e-30
9.800000e+00 1.688019e-31
1.000000e+01 5.432161e-33
1.020000e+01 1.612368e-34
1.040000e+01 4.436394e-36
1.060000e+01 1.135178e-37
1.080000e+01 2.702914e-39
1.100000e+01 5.977182e-41
1.120000e+01 1.223103e-42
1.140000e+01 2.306029e-44
1.160000e+01 3.989945e-46
1.180000e+01 6.315482e-48
1.200000e+01 9.125653e-50
1.220000e+01 1.202036e-51
1.240000e+01 1.411496e-53
1.260000e+01 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/real2dXZ-cuda/real2dXZ-dyna.txt <==
0.000000e+00   1.093369e+00   4.329912e+00   4.465825e+00
1.000000e-02   1.093357e+00   4.329912e+00   4.465822e+00
2.000000e-02   1.093343e+00   4.329912e+00   4.465818e+00
3.000000e-02   1.093330e+00   4.329911e+00   4.465815e+00
4.000000e-02   1.093316e+00   4.329911e+00   4.465811e+00
5.000000e-02   1.093302e+00   4.329911e+00   4.465807e+00
6.000000e-02   1.093287e+00   4.329910e+00   4.465803e+00
7.000000e-02   1.093272e+00   4.329910e+00   4.465799e+00
8.000000e-02   1.093257e+00   4.329910e+00   4.465795e+00
9.000000e-02   1.093241e+00   4.329909e+00   4.465791e+00
1.000000e-01   1.093225e+00   4.329909e+00   4.465787e+00
1.100000e-01   1.093209e+00   4.329908e+00   4.465782e+00
1.200000e-01   1.093192e+00   4.329908e+00   4.465778e+00
1.300000e-01   1.093175e+00   4.329907e+00   4.465773e+00
1.400000e-01   1.093158e+00   4.329907e+00   4.465769e+00
1.500000e-01   1.093141e+00   4.329906e+00   4.465764e+00
1.600000e-01   1.093123e+00   4.329906e+00   4.465759e+00
1.700000e-01   1.093105e+00   4.329905e+00   4.465754e+00
1.800000e-01   1.093087e+00   4.329905e+00   4.465749e+00
1.900000e-01   1.093069e+00   4.329904e+00   4.465744e+00
2.000000e-01   1.093051e+00   4.329904e+00   4.465739e+00
2.100000e-01   1.093032e+00   4.329903e+00   4.465734e+00
2.200000e-01   1.093013e+00   4.329902e+00   4.465729e+00
2.300000e-01   1.092995e+00   4.329902e+00   4.465724e+00
2.400000e-01   1.092976e+00   4.329901e+00   4.465718e+00
2.500000e-01   1.092957e+00   4.329901e+00   4.465713e+00
2.600000e-01   1.092938e+00   4.329900e+00   4.465708e+00
2.700000e-01   1.092919e+00   4.329899e+00   4.465702e+00
2.800000e-01   1.092900e+00   4.329898e+00   4.465697e+00
2.900000e-01   1.092880e+00   4.329898e+00   4.465692e+00
3.000000e-01   1.092861e+00   4.329897e+00   4.465686e+00
3.100000e-01   1.092842e+00   4.329896e+00   4.465681e+00
3.200000e-01   1.092823e+00   4.329896e+00   4.465676e+00
3.300000e-01   1.092804e+00   4.329895e+00   4.465670e+00
3.400000e-01   1.092785e+00   4.329894e+00   4.465665e+00
3.500000e-01   1.092766e+00   4.329893e+00   4.465659e+00
3.600000e-01   1.092747e+00   4.329893e+00   4.465654e+00
3.700000e-01   1.092728e+00   4.329892e+00   4.465649e+00
3.800000e-01   1.092710e+00   4.329891e+00   4.465643e+00
3.900000e-01   1.092691e+00   4.329890e+00   4.465638e+00
4.000000e-01   1.092673e+00   4.329889e+00   4.465633e+00
4.100000e-01   1.092655e+00   4.329889e+00   4.465628e+00
4.200000e-01   1.092637e+00   4.329888e+00   4.465622e+00
4.300000e-01   1.092619e+00   4.329887e+00   4.465617e+00
4.400000e-01   1.092601e+00   4.329886e+00   4.465612e+00
4.500000e-01   1.092584e+00   4.329886e+00   4.465607e+00
4.600000e-01   1.092566e+00   4.329885e+00   4.465602e+00
4.700000e-01   1.092549e+00   4.329884e+00   4.465597e+00
4.800000e-01   1.092533e+00   4.329883e+00   4.465593e+00
4.900000e-01   1.092516e+00   4.329883e+00   4.465588e+00
5.000000e-01   1.092500e+00   4.329882e+00   4.465583e+00
5.100000e-01   1.092484e+00   4.329881e+00   4.465579e+00
5.200000e-01   1.092469e+00   4.329880e+00   4.465574e+00
5.300000e-01   1.092453e+00   4.329880e+00   4.465570e+00
5.400000e-01   1.092439e+00   4.329879e+00   4.465565e+00
5.500000e-01   1.092424e+00   4.329878e+00   4.465561e+00
5.600000e-01   1.092410e+00   4.329878e+00   4.465557e+00
5.700000e-01   1.092396e+00   4.329877e+00   4.465553e+00
5.800000e-01   1.092382e+00   4.329877e+00   4.465549e+00
5.900000e-01   1.092369e+00   4.329876e+00   4.465546e+00
6.000000e-01   1.092356e+00   4.329876e+00   4.465542e+00
6.100000e-01   1.092344e+00   4.329875e+00   4.465538e+00
6.200000e-01   1.092332e+00   4.329874e+00   4.465535e+00
6.300000e-01   1.092321e+00   4.329874e+00   4.465532e+00
6.400000e-01   1.092310e+00   4.329874e+00   4.465529e+00
6.500000e-01   1.092299e+00   4.329873e+00   4.465526e+00
6.600000e-01   1.092289e+00   4.329873e+00   4.465523e+00
6.700000e-01   1.092279e+00   4.329872e+00   4.465520e+00
6.800000e-01   1.092270e+00   4.329872e+00   4.465517e+00
6.900000e-01   1.092261e+00   4.329872e+00   4.465515e+00
7.000000e-01   1.092253e+00   4.329872e+00   4.465513e+00
7.100000e-01   1.092245e+00   4.329871e+00   4.465511e+00
7.200000e-01   1.092238e+00   4.329871e+00   4.465509e+00
7.300000e-01   1.092231e+00   4.329871e+00   4.465507e+00
7.400000e-01   1.092225e+00   4.329871e+00   4.465505e+00
7.500000e-01   1.092219e+00   4.329871e+00   4.465504e+00
7.600000e-01   1.092214e+00   4.329871e+00   4.465502e+00
7.700000e-01   1.092209e+00   4.329871e+00   4.465501e+00
7.800000e-01   1.092205e+00   4.329871e+00   4.465500e+00
7.900000e-01   1.092201e+00   4.329871e+00   4.465499e+00
8.000000e-01   1.092198e+00   4.329871e+00   4.465499e+00
8.100000e-01   1.092195e+00   4.329871e+00   4.465498e+00
8.200000e-01   1.092193e+00   4.329871e+00   4.465498e+00
8.300000e-01   1.092192e+00   4.329871e+00   4.465498e+00
8.400000e-01   1.092191e+00   4.329872e+00   4.465498e+00
8.500000e-01   1.092191e+00   4.329872e+00   4.465498e+00
8.600000e-01   1.092191e+00   4.329872e+00   4.465498e+00
8.700000e-01   1.092192e+00   4.329873e+00   4.465499e+00
8.800000e-01   1.092193e+00   4.329873e+00   4.465500e+00
8.900000e-01   1.092195e+00   4.329874e+00   4.465501e+00
9.000000e-01   1.092197e+00   4.329874e+00   4.465502e+00
9.100000e-01   1.092200e+00   4.329875e+00   4.465503e+00
9.200000e-01   1.092204e+00   4.329875e+00   4.465504e+00
9.300000e-01   1.092208e+00   4.329876e+00   4.465506e+00
9.400000e-01   1.092213e+00   4.329877e+00   4.465508e+00
9.500000e-01   1.092218e+00   4.329877e+00   4.465510e+00
9.600000e-01   1.092224e+00   4.329878e+00   4.465512e+00
9.700000e-01   1.092230e+00   4.329879e+00   4.465514e+00
9.800000e-01   1.092237e+00   4.329880e+00   4.465517e+00
9.900000e-01   1.092245e+00   4.329880e+00   4.465519e+00
1.000000e+00   1.092275e+00   4.329884e+00   4.465530e+00
1.010000e+00   1.092327e+00   4.329890e+00   4.465549e+00
1.020000e+00   1.092402e+00   4.329899e+00   4.465576e+00
1.030000e+00   1.092499e+00   4.329911e+00   4.465611e+00
1.040000e+00   1.092619e+00   4.329925e+00   4.465654e+00
1.050000e+00   1.092761e+00   4.329942e+00   4.465706e+00
1.060000e+00   1.092925e+00   4.329962e+00   4.465765e+00
1.070000e+00   1.093111e+00   4.329984e+00   4.465832e+00
1.080000e+00   1.093319e+00   4.330009e+00   4.465907e+00
1.090000e+00   1.093548e+00   4.330037e+00   4.465990e+00
1.100000e+00   1.093798e+00   4.330067e+00   4.466081e+00
1.110000e+00   1.094070e+00   4.330100e+00   4.466179e+00
1.120000e+00   1.094363e+00   4.330135e+00   4.466285e+00
1.130000e+00   1.094676e+00   4.330173e+00   4.466399e+00
1.140000e+00   1.095010e+00   4.330214e+00   4.466520e+00
1.150000e+00   1.095364e+00   4.330257e+00   4.466648e+00
1.160000e+00   1.095737e+00   4.330303e+00   4.466784e+00
1.170000e+00   1.096130e+00   4.330351e+00   4.466927e+00
1.180000e+00   1.096542e+00   4.330401e+00   4.467077e+00
1.190000e+00   1.096973e+00   4.330454e+00   4.467234e+00
1.200000e+00   1.097422e+00   4.330509e+00   4.467398e+00
1.210000e+00   1.097888e+00   4.330567e+00   4.467569e+00
1.220000e+00   1.098373e+00   4.330627e+00   4.467746e+00
1.230000e+00   1.098874e+00   4.330690e+00   4.467930e+00
1.240000e+00   1.099392e+00   4.330754e+00   4.468120e+00
1.250000e+00   1.099926e+00   4.330821e+00   4.468317e+00
1.260000e+00   1.100476e+00   4.330891e+00   4.468519e+00
1.270000e+00   1.101041e+00   4.330962e+00   4.468727e+00
1.280000e+00   1.101621e+00   4.331036e+00   4.468942e+00
1.290000e+00   1.102215e+00   4.331111e+00   4.469161e+00
1.300000e+00   1.102823e+00   4.331189e+00   4.469387e+00
1.310000e+00   1.103444e+00   4.331269e+00   4.469617e+00
1.320000e+00   1.104077e+00   4.331351e+00   4.469853e+00
1.330000e+00   1.104723e+00   4.331435e+00   4.470094e+00
1.340000e+00   1.105380e+00   4.331521e+00   4.470340e+00
1.350000e+00   1.106048e+00   4.331608e+00   4.470590e+00
1.360000e+00   1.106726e+00   4.331698e+00   4.470844e+00
1.370000e+00   1.107414e+00   4.331789e+00   4.471103e+00
1.380000e+00   1.108111e+00   4.331883e+00   4.471366e+00
1.390000e+00   1.108817e+00   4.331978e+00   4.471633e+00
1.400000e+00   1.109530e+00   4.332075e+00   4.471904e+00
1.410000e+00   1.110251e+00   4.332173e+00   4.472178e+00
1.420000e+00   1.110979e+00   4.332273e+00   4.472456e+00
1.430000e+00   1.111712e+00   4.332375e+00   4.472737e+00
1.440000e+00   1.112452e+00   4.332478e+00   4.473021e+00
1.450000e+00   1.113196e+00   4.332583e+00   4.473307e+00
1.460000e+00   1.113944e+00   4.332689e+00   4.473596e+00
1.470000e+00   1.114695e+00   4.332797e+00   4.473888e+00
1.480000e+00   1.115450e+00   4.332906e+00   4.474181e+00
1.490000e+00   1.116207e+00   4.333016e+00   4.474477e+00
1.500000e+00   1.116965e+00   4.333128e+00   4.474774e+00
1.510000e+00   1.117724e+00   4.333241e+00   4.475074e+00
1.520000e+00   1.118484e+00   4.333355e+00   4.475374e+00
1.530000e+00   1.119243e+00   4.333470e+00   4.475676e+00
1.540000e+00   1.120002e+00   4.333587e+00   4.475978e+00
1.550000e+00   1.120758e+00   4.333705e+00   4.476282e+00
1.560000e+00   1.121513e+00   4.333823e+00   4.476585e+00
1.570000e+00   1.122265e+00   4.333943e+00   4.476890e+00
1.580000e+00   1.123013e+00   4.334064e+00   4.477194e+00
1.590000e+00   1.123757e+00   4.334186e+00   4.477499e+00
1.600000e+00   1.124496e+00   4.334309e+00   4.477803e+00
1.610000e+00   1.125230e+00   4.334432e+00   4.478107e+00
1.620000e+00   1.125958e+00   4.334556e+00   4.478411e+00
1.630000e+00   1.126679e+00   4.334682e+00   4.478713e+00
1.640000e+00   1.127394e+00   4.334808e+00   4.479015e+00
1.650000e+00   1.128100e+00   4.334934e+00   4.479315e+00
1.660000e+00   1.128798e+00   4.335062e+00   4.479614e+00
1.670000e+00   1.129487e+00   4.335190e+00   4.479912e+00
1.680000e+00   1.130167e+00   4.335318e+00   4.480208e+00
1.690000e+00   1.130836e+00   4.335448e+00   4.480502e+00
1.700000e+00   1.131495e+00   4.335577e+00   4.480794e+00
1.710000e+00   1.132143e+00   4.335708e+00   4.481083e+00
1.720000e+00   1.132779e+00   4.335839e+00   4.481371e+00
1.730000e+00   1.133403e+00   4.335970e+00   4.481655e+00
1.740000e+00   1.134014e+00   4.336102e+00   4.481937e+00
1.750000e+00   1.134611e+00   4.336234e+00   4.482217e+00
1.760000e+00   1.135195e+00   4.336366e+00   4.482493e+00
1.770000e+00   1.135765e+00   4.336499e+00   4.482765e+00
1.780000e+00   1.136321e+00   4.336632e+00   4.483035e+00
1.790000e+00   1.136861e+00   4.336765e+00   4.483301e+00
1.800000e+00   1.137385e+00   4.336899e+00   4.483563e+00
1.810000e+00   1.137894e+00   4.337033e+00   4.483822e+00
1.820000e+00   1.138386e+00   4.337167e+00   4.484076e+00
1.830000e+00   1.138861e+00   4.337301e+00   4.484327e+00
1.840000e+00   1.139320e+00   4.337435e+00   4.484573e+00
1.850000e+00   1.139760e+00   4.337570e+00   4.484815e+00
1.860000e+00   1.140183e+00   4.337704e+00   4.485053e+00
1.870000e+00   1.140587e+00   4.337839e+00   4.485286e+00
1.880000e+00   1.140973e+00   4.337974e+00   4.485514e+00
1.890000e+00   1.141340e+00   4.338109e+00   4.485738e+00
1.900000e+00   1.141688e+00   4.338244e+00   4.485957e+00
1.910000e+00   1.142016e+00   4.338378e+00   4.486171e+00
1.920000e+00   1.142325e+00   4.338513e+00   4.486380e+00
1.930000e+00   1.142613e+00   4.338648e+00   4.486583e+00
1.940000e+00   1.142882e+00   4.338783e+00   4.486782e+00
1.950000e+00   1.143130e+00   4.338917e+00   4.486975e+00
1.960000e+00   1.143357e+00   4.339052e+00   4.487164e+00
1.970000e+00   1.143563e+00   4.339186e+00   4.487346e+00
1.980000e+00   1.143749e+00   4.339321e+00   4.487523e+00
1.990000e+00   1.143913e+00   4.339455e+00   4.487695e+00
2.000000e+00   1.144056e+00   4.339589e+00   4.487861e+00
2.010000e+00   1.144177e+00   4.339724e+00   4.488022e+00
2.020000e+00   1.144277e+00   4.339858e+00   4.488177e+00
2.030000e+00   1.144356e+00   4.339991e+00   4.488327e+00
2.040000e+00   1.144412e+00   4.340125e+00   4.488470e+00
2.050000e+00   1.144447e+00   4.340259e+00   4.488608e+00
2.060000e+00   1.144461e+00   4.340392e+00   4.488741e+00
2.070000e+00   1.144452e+00   4.340525e+00   4.488867e+00
2.080000e+00   1.144422e+00   4.340658e+00   4.488988e+00
2.090000e+00   1.144370e+00   4.340791e+00   4.489104e+00
2.100000e+00   1.144296e+00   4.340924e+00   4.489213e+00
2.110000e+00   1.144201e+00   4.341057e+00   4.489317e+00
2.120000e+00   1.144084e+00   4.341189e+00   4.489415e+00
2.130000e+00   1.143945e+00   4.341321e+00   4.489508e+00
2.140000e+00   1.143785e+00   4.341454e+00   4.489595e+00
2.150000e+00   1.143604e+00   4.341586e+00   4.489677e+00
2.160000e+00   1.143402e+00   4.341718e+00   4.489753e+00
2.170000e+00   1.143178e+00   4.341849e+00   4.489823e+00
2.180000e+00   1.142934e+00   4.341981e+00   4.489888e+00
2.190000e+00   1.142669e+00   4.342112e+00   4.489948e+00
2.200000e+00   1.142384e+00   4.342244e+00   4.490003e+00
2.210000e+00   1.142079e+00   4.342375e+00   4.490052e+00
2.220000e+00   1.141753e+00   4.342506e+00   4.490096e+00
2.230000e+00   1.141408e+00   4.342637e+00   4.490135e+00
2.240000e+00   1.141043e+00   4.342769e+00   4.490169e+00
2.250000e+00   1.140659e+00   4.342900e+00   4.490198e+00
2.260000e+00   1.140257e+00   4.343031e+00   4.490223e+00
2.270000e+00   1.139835e+00   4.343162e+00   4.490243e+00
2.280000e+00   1.139396e+00   4.343293e+00   4.490258e+00
2.290000e+00   1.138939e+00   4.343424e+00   4.490268e+00
2.300000e+00   1.138464e+00   4.343555e+00   4.490275e+00
2.310000e+00   1.137972e+00   4.343686e+00   4.490277e+00
2.320000e+00   1.137463e+00   4.343817e+00   4.490275e+00
2.330000e+00   1.136937e+00   4.343948e+00   4.490269e+00
2.340000e+00   1.136396e+00   4.344080e+00   4.490259e+00
2.350000e+00   1.135839e+00   4.344211e+00   4.490245e+00
2.360000e+00   1.135268e+00   4.344343e+00   4.490228e+00
2.370000e+00   1.134681e+00   4.344475e+00   4.490207e+00
2.380000e+00   1.134080e+00   4.344607e+00   4.490183e+00
2.390000e+00   1.133466e+00   4.344739e+00   4.490156e+00
2.400000e+00   1.132838e+00   4.344872e+00   4.490126e+00
2.410000e+00   1.132198e+00   4.345005e+00   4.490093e+00
2.420000e+00   1.131546e+00   4.345138e+00   4.490058e+00
2.430000e+00   1.130881e+00   4.345271e+00   4.490020e+00
2.440000e+00   1.130206e+00   4.345405e+00   4.489979e+00
2.450000e+00   1.129520e+00   4.345540e+00   4.489937e+00
2.460000e+00   1.128824e+00   4.345674e+00   4.489892e+00
2.470000e+00   1.128119e+00   4.345810e+00   4.489846e+00
2.480000e+00   1.127405e+00   4.345945e+00   4.489798e+00
2.490000e+00   1.126682e+00   4.346082e+00   4.489748e+00
2.500000e+00   1.125951e+00   4.346218e+00   4.489697e+00
2.510000e+00   1.125214e+00   4.346356e+00   4.489645e+00
2.520000e+00   1.124470e+00   4.346494e+00   4.489593e+00
2.530000e+00   1.123719e+00   4.346633e+00   4.489539e+00
2.540000e+00   1.122964e+00   4.346772e+00   4.489485e+00
2.550000e+00   1.122204e+00   4.346912e+00   4.489431e+00
2.560000e+00   1.121440e+00   4.347053e+00   4.489376e+00
2.570000e+00   1.120672e+00   4.347195e+00   4.489321e+00
2.580000e+00   1.119901e+00   4.347337e+00   4.489267e+00
2.590000e+00   1.119128e+00   4.347481e+00   4.489213e+00
2.600000e+00   1.118354e+00   4.347625e+00   4.489160e+00
2.610000e+00   1.117579e+00   4.347770e+00   4.489108e+00
2.620000e+00   1.116803e+00   4.347916e+00   4.489056e+00
2.630000e+00   1.116028e+00   4.348064e+00   4.489006e+00
2.640000e+00   1.115254e+00   4.348212e+00   4.488957e+00
2.650000e+00   1.114481e+00   4.348361e+00   4.488910e+00
2.660000e+00   1.113711e+00   4.348512e+00   4.488865e+00
2.670000e+00   1.112943e+00   4.348664e+00   4.488821e+00
2.680000e+00   1.112180e+00   4.348816e+00   4.488780e+00
2.690000e+00   1.111420e+00   4.348971e+00   4.488741e+00
2.700000e+00   1.110665e+00   4.349126e+00   4.488705e+00
2.710000e+00   1.109916e+00   4.349283e+00   4.488672e+00
2.720000e+00   1.109173e+00   4.349441e+00   4.488641e+00
2.730000e+00   1.108436e+00   4.349600e+00   4.488614e+00
2.740000e+00   1.107707e+00   4.349761e+00   4.488590e+00
2.750000e+00   1.106986e+00   4.349924e+00   4.488569e+00
2.760000e+00   1.106274e+00   4.350087e+00   4.488552e+00
2.770000e+00   1.105570e+00   4.350253e+00   4.488539e+00
2.780000e+00   1.104877e+00   4.350420e+00   4.488530e+00
2.790000e+00   1.104194e+00   4.350588e+00   4.488526e+00
2.800000e+00   1.103521e+00   4.350758e+00   4.488525e+00
2.810000e+00   1.102861e+00   4.350930e+00   4.488529e+00
2.820000e+00   1.102212e+00   4.351104e+00   4.488538e+00
2.830000e+00   1.101576e+00   4.351279e+00   4.488552e+00
2.840000e+00   1.100953e+00   4.351456e+00   4.488571e+00
2.850000e+00   1.100344e+00   4.351635e+00   4.488595e+00
2.860000e+00   1.099750e+00   4.351816e+00   4.488624e+00
2.870000e+00   1.099169e+00   4.351998e+00   4.488659e+00
2.880000e+00   1.098605e+00   4.352182e+00   4.488700e+00
2.890000e+00   1.098056e+00   4.352369e+00   4.488746e+00
2.900000e+00   1.097523e+00   4.352557e+00   4.488798e+00
2.910000e+00   1.097007e+00   4.352747e+00   4.488856e+00
2.920000e+00   1.096507e+00   4.352940e+00   4.488921e+00
2.930000e+00   1.096026e+00   4.353134e+00   4.488992e+00
2.940000e+00   1.095562e+00   4.353330e+00   4.489069e+00
2.950000e+00   1.095117e+00   4.353528e+00   4.489153e+00
2.960000e+00   1.094690e+00   4.353729e+00   4.489243e+00
2.970000e+00   1.094283e+00   4.353931e+00   4.489340e+00
2.980000e+00   1.093895e+00   4.354136e+00   4.489444e+00
2.990000e+00   1.093527e+00   4.354343e+00   4.489555e+00
3.000000e+00   1.093179e+00   4.354552e+00   4.489673e+00
3.010000e+00   1.092851e+00   4.354763e+00   4.489798e+00
3.020000e+00   1.092544e+00   4.354977e+00   4.489930e+00
3.030000e+00   1.092258e+00   4.355192e+00   4.490070e+00
3.040000e+00   1.091993e+00   4.355410e+00   4.490216e+00
3.050000e+00   1.091749e+00   4.355630e+00   4.490371e+00
3.060000e+00   1.091527e+00   4.355852e+00   4.490532e+00
3.070000e+00   1.091327e+00   4.356077e+00   4.490702e+00
3.080000e+00   1.091149e+00   4.356304e+00   4.490878e+00
3.090000e+00   1.090992e+00   4.356533e+00   4.491063e+00
3.100000e+00   1.090859e+00   4.356764e+00   4.491254e+00
3.110000e+00   1.090747e+00   4.356998e+00   4.491454e+00
3.120000e+00   1.090658e+00   4.357234e+00   4.491661e+00
3.130000e+00   1.090591e+00   4.357472e+00   4.491876e+00
3.140000e+00   1.090547e+00   4.357712e+00   4.492099e+00
3.150000e+00   1.090526e+00   4.357955e+00   4.492329e+00
3.160000e+00   1.090527e+00   4.358200e+00   4.492567e+00
3.170000e+00   1.090550e+00   4.358448e+00   4.492813e+00
3.180000e+00   1.090596e+00   4.358697e+00   4.493066e+00
3.190000e+00   1.090665e+00   4.358949e+00   4.493327e+00
3.200000e+00   1.090756e+00   4.359203e+00   4.493595e+00
3.210000e+00   1.090869e+00   4.359459e+00   4.493871e+00
3.220000e+00   1.091004e+00   4.359718e+00   4.494155e+00
3.230000e+00   1.091162e+00   4.359979e+00   4.494446e+00
3.240000e+00   1.091341e+00   4.360242e+00   4.494745e+00
3.250000e+00   1.091542e+00   4.360507e+00   4.495051e+00
3.260000e+00   1.091765e+00   4.360774e+00   4.495364e+00
3.270000e+00   1.092009e+00   4.361043e+00   4.495685e+00
3.280000e+00   1.092274e+00   4.361315e+00   4.496013e+00
3.290000e+00   1.092560e+00   4.361589e+00   4.496348e+00
3.300000e+00   1.092866e+00   4.361864e+00   4.496690e+00
3.310000e+00   1.093193e+00   4.362142e+00   4.497038e+00
3.320000e+00   1.093540e+00   4.362422e+00   4.497394e+00
3.330000e+00   1.093906e+00   4.362704e+00   4.497757e+00
3.340000e+00   1.094292e+00   4.362988e+00   4.498126e+00
3.350000e+00   1.094696e+00   4.363273e+00   4.498501e+00
3.360000e+00   1.095119e+00   4.363561e+00   4.498883e+00
3.370000e+00   1.095561e+00   4.363851e+00   4.499272e+00
3.380000e+00   1.096020e+00   4.364142e+00   4.499666e+00
3.390000e+00   1.096496e+00   4.364435e+00   4.500067e+00
3.400000e+00   1.096990e+00   4.364731e+00   4.500473e+00
3.410000e+00   1.097500e+00   4.365027e+00   4.500885e+00
3.420000e+00   1.098025e+00   4.365326e+00   4.501303e+00
3.430000e+00   1.098567e+00   4.365626e+00   4.501727e+00
3.440000e+00   1.099123e+00   4.365928e+00   4.502155e+00
3.450000e+00   1.099695e+00   4.366232e+00   4.502589e+00
3.460000e+00   1.100280e+00   4.366537e+00   4.503028e+00
3.470000e+00   1.100878e+00   4.366844e+00   4.503472e+00
3.480000e+00   1.101490e+00   4.367152e+00   4.503920e+00
3.490000e+00   1.102114e+00   4.367462e+00   4.504373e+00
3.500000e+00   1.102750e+00   4.367773e+00   4.504830e+00
3.510000e+00   1.103397e+00   4.368085e+00   4.505292e+00
3.520000e+00   1.104055e+00   4.368399e+00   4.505757e+00
3.530000e+00   1.104723e+00   4.368714e+00   4.506226e+00
3.540000e+00   1.105400e+00   4.369031e+00   4.506699e+00
3.550000e+00   1.106087e+00   4.369348e+00   4.507176e+00
3.560000e+00   1.106782e+00   4.369667e+00   4.507655e+00
3.570000e+00   1.107484e+00   4.369987e+00   4.508138e+00
3.580000e+00   1.108194e+00   4.370308e+00   4.508624e+00
3.590000e+00   1.108910e+00   4.370631e+00   4.509112e+00
3.600000e+00   1.109632e+00   4.370954e+00   4.509603e+00
3.610000e+00   1.110360e+00   4.371278e+00   4.510096e+00
3.620000e+00   1.111092e+00   4.371603e+00   4.510592e+00
3.630000e+00   1.111828e+00   4.371929e+00   4.511089e+00
3.640000e+00   1.112567e+00   4.372256e+00   4.511588e+00
3.650000e+00   1.113309e+00   4.372583e+00   4.512088e+00
3.660000e+00   1.114053e+00   4.372912e+00   4.512590e+00
3.670000e+00   1.114798e+00   4.373241e+00   4.513093e+00
3.680000e+00   1.115544e+00   4.373570e+00   4.513597e+00
3.690000e+00   1.116291e+00   4.373901e+00   4.514101e+00
3.700000e+00   1.117036e+00   4.374232e+00   4.514606e+00
3.710000e+00   1.117781e+00   4.374563e+00   4.515112e+00
3.720000e+00   1.118524e+00   4.374895e+00   4.515617e+00
3.730000e+00   1.119264e+00   4.375227e+00   4.516123e+00
3.740000e+00   1.120001e+00   4.375560e+00   4.516628e+00
3.750000e+00   1.120735e+00   4.375893e+00   4.517133e+00
3.760000e+00   1.121464e+00   4.376227e+00   4.517637e+00
3.770000e+00   1.122189e+00   4.376561e+00   4.518140e+00
3.780000e+00   1.122907e+00   4.376895e+00   4.518642e+00
3.790000e+00   1.123620e+00   4.377229e+00   4.519143e+00
3.800000e+00   1.124326e+00   4.377563e+00   4.519642e+00
3.810000e+00   1.125024e+00   4.377898e+00   4.520140e+00
3.820000e+00   1.125715e+00   4.378232e+00   4.520636e+00
3.830000e+00   1.126397e+00   4.378567e+00   4.521130e+00
3.840000e+00   1.127070e+00   4.378902e+00   4.521622e+00
3.850000e+00   1.127733e+00   4.379236e+00   4.522111e+00
3.860000e+00   1.128386e+00   4.379571e+00   4.522598e+00
3.870000e+00   1.129029e+00   4.379905e+00   4.523082e+00
3.880000e+00   1.129660e+00   4.380239e+00   4.523564e+00
3.890000e+00   1.130279e+00   4.380574e+00   4.524042e+00
3.900000e+00   1.130885e+00   4.380908e+00   4.524517e+00
3.910000e+00   1.131479e+00   4.381241e+00   4.524988e+00
3.920000e+00   1.132060e+00   4.381575e+00   4.525456e+00
3.930000e+00   1.132627e+00   4.381908e+00   4.525921e+00
3.940000e+00   1.133179e+00   4.382240e+00   4.526381e+00
3.950000e+00   1.133717e+00   4.382573e+00   4.526838e+00
3.960000e+00   1.134239e+00   4.382905e+00   4.527290e+00
3.970000e+00   1.134746e+00   4.383236e+00   4.527738e+00
3.980000e+00   1.135236e+00   4.383568e+00   4.528181e+00
3.990000e+00   1.135710e+00   4.383898e+00   4.528620e+00
4.000000e+00   1.136168e+00   4.384228e+00   4.529055e+00
4.010000e+00   1.136608e+00   4.384558e+00   4.529484e+00
4.020000e+00   1.137030e+00   4.384887e+00   4.529908e+00
4.030000e+00   1.137434e+00   4.385215e+00   4.530328e+00
4.040000e+00   1.137821e+00   4.385543e+00   4.530742e+00
4.050000e+00   1.138188e+00   4.385870e+00   4.531151e+00
4.060000e+00   1.138536e+00   4.386197e+00   4.531555e+00
4.070000e+00   1.138866e+00   4.386523e+00   4.531953e+00
4.080000e+00   1.139175e+00   4.386848e+00   4.532345e+00
4.090000e+00   1.139465e+00   4.387172e+00   4.532732e+00
4.100000e+00   1.139735e+00   4.387496e+00   4.533114e+00
4.110000e+00   1.139985e+00   4.387819e+00   4.533489e+00
4.120000e+00   1.140214e+00   4.388141e+00   4.533858e+00
4.130000e+00   1.140423e+00   4.388463e+00   4.534222e+00
4.140000e+00   1.140610e+00   4.388783e+00   4.534579e+00
4.150000e+00   1.140777e+00   4.389103e+00   4.534931e+00
4.160000e+00   1.140923e+00   4.389422e+00   4.535276e+00
4.170000e+00   1.141047e+00   4.389740e+00   4.535615e+00
4.180000e+00   1.141150e+00   4.390057e+00   4.535948e+00
4.190000e+00   1.141231e+00   4.390374e+00   4.536275e+00
4.200000e+00   1.141291e+00   4.390689e+00   4.536596e+00
4.210000e+00   1.141329e+00   4.391004e+00   4.536910e+00
4.220000e+00   1.141346e+00   4.391318e+00   4.537218e+00
4.230000e+00   1.141341e+00   4.391631e+00   4.537519e+00
4.240000e+00   1.141314e+00   4.391943e+00   4.537814e+00
4.250000e+00   1.141265e+00   4.392254e+00   4.538103e+00
4.260000e+00   1.141195e+00   4.392564e+00   4.538386e+00
4.270000e+00   1.141103e+00   4.392874e+00   4.538662e+00
4.280000e+00   1.140990e+00   4.393182e+00   4.538932e+00
4.290000e+00   1.140855e+00   4.393490e+00   4.539196e+00
4.300000e+00   1.140698e+00   4.393796e+00   4.539453e+00
4.310000e+00   1.140521e+00   4.394102e+00   4.539705e+00
4.320000e+00   1.140322e+00   4.394407e+00   4.539950e+00
4.330000e+00   1.140102e+00   4.394711e+00   4.540189e+00
4.340000e+00   1.139861e+00   4.395014e+00   4.540422e+00
4.350000e+00   1.139600e+00   4.395316e+00   4.540649e+00
4.360000e+00   1.139318e+00   4.395617e+00   4.540870e+00
4.370000e+00   1.139016e+00   4.395918e+00   4.541084e+00
4.380000e+00   1.138693e+00   4.396217e+00   4.541294e+00
4.390000e+00   1.138351e+00   4.396516e+00   4.541497e+00
4.400000e+00   1.137989e+00   4.396814e+00   4.541695e+00
4.410000e+00   1.137608e+00   4.397111e+00   4.541887e+00
4.420000e+00   1.137208e+00   4.397407e+00   4.542073e+00
4.430000e+00   1.136790e+00   4.397702e+00   4.542254e+00
4.440000e+00   1.136352e+00   4.397997e+00   4.542430e+00
4.450000e+00   1.135897e+00   4.398291e+00   4.542601e+00
4.460000e+00   1.135424e+00   4.398584e+00   4.542766e+00
4.470000e+00   1.134934e+00   4.398876e+00   4.542927e+00
4.480000e+00   1.134427e+00   4.399167e+00   4.543083e+00
4.490000e+00   1.133903e+00   4.399458e+00   4.543233e+00
4.500000e+00   1.133363e+00   4.399748e+00   4.543380e+00
4.510000e+00   1.132807e+00   4.400038e+00   4.543521e+00
4.520000e+00   1.132236e+00   4.400327e+00   4.543659e+00
4.530000e+00   1.131651e+00   4.400615e+00   4.543792e+00
4.540000e+00   1.131050e+00   4.400902e+00   4.543921e+00
4.550000e+00   1.130436e+00   4.401189e+00   4.544046e+00
4.560000e+00   1.129808e+00   4.401476e+00   4.544167e+00
4.570000e+00   1.129168e+00   4.401761e+00   4.544285e+00
4.580000e+00   1.128514e+00   4.402047e+00   4.544399e+00
4.590000e+00   1.127849e+00   4.402331e+00   4.544509e+00
4.600000e+00   1.127173e+00   4.402616e+00   4.544617e+00
4.610000e+00   1.126485e+00   4.402900e+00   4.544721e+00
4.620000e+00   1.125787e+00   4.403183e+00   4.544823e+00
4.630000e+00   1.125080e+00   4.403466e+00   4.544922e+00
4.640000e+00   1.124363e+00   4.403749e+00   4.545019e+00
4.650000e+00   1.123638e+00   4.404031e+00   4.545113e+00
4.660000e+00   1.122904e+00   4.404313e+00   4.545205e+00
4.670000e+00   1.122163e+00   4.404595e+00   4.545295e+00
4.680000e+00   1.121415e+00   4.404876e+00   4.545383e+00
4.690000e+00   1.120661e+00   4.405158e+00   4.545470e+00
4.700000e+00   1.119901e+00   4.405439e+00   4.545555e+00
4.710000e+00   1.119136e+00   4.405720e+00   4.545639e+00
4.720000e+00   1.118367e+00   4.406001e+00   4.545722e+00
4.730000e+00   1.117594e+00   4.406281e+00   4.545804e+00
4.740000e+00   1.116817e+00   4.406562e+00   4.545885e+00
4.750000e+00   1.116038e+00   4.406843e+00   4.545966e+00
4.760000e+00   1.115257e+00   4.407123e+00   4.546046e+00
4.770000e+00   1.114475e+00   4.407404e+00   4.546127e+00
4.780000e+00   1.113692e+00   4.407685e+00   4.546207e+00
4.790000e+00   1.112909e+00   4.407966e+00   4.546288e+00
4.800000e+00   1.112127e+00   4.408247e+00   4.546369e+00
4.810000e+00   1.111346e+00   4.408528e+00   4.546451e+00
4.820000e+00   1.110567e+00   4.408810e+00   4.546533e+00
4.830000e+00   1.109791e+00   4.409092e+00   4.546617e+00
4.840000e+00   1.109018e+00   4.409374e+00   4.546702e+00
4.850000e+00   1.108248e+00   4.409656e+00   4.546788e+00
4.860000e+00   1.107483e+00   4.409939e+00   4.546876e+00
4.870000e+00   1.106724e+00   4.410222e+00   4.546965e+00
4.880000e+00   1.105970e+00   4.410505e+00   4.547057e+00
4.890000e+00   1.105222e+00   4.410789e+00   4.547150e+00
4.900000e+00   1.104481e+00   4.411074e+00   4.547246e+00
4.910000e+00   1.103748e+00   4.411359e+00   4.547345e+00
4.920000e+00   1.103023e+00   4.411644e+00   4.547446e+00
4.930000e+00   1.102308e+00   4.411930e+00   4.547550e+00
4.940000e+00   1.101601e+00   4.412217e+00   4.547657e+00
4.950000e+00   1.100905e+00   4.412505e+00   4.547767e+00
4.960000e+00   1.100219e+00   4.412793e+00   4.547881e+00
4.970000e+00   1.099544e+00   4.413082e+00   4.547998e+00
4.980000e+00   1.098881e+00   4.413371e+00   4.548119e+00
4.990000e+00   1.098231e+00   4.413662e+00   4.548243e+00


==> DBEC-GP-CUDA_v3_0/output/real2dXZ-cuda/real2dXZ-out.txt <==
 Real time propagation 2dXZ,   OPTION = 2

  Number of Atoms N = 5000, Unit of length AH0 = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 332.4918, Strength of DDI GD_3D = 105.33272
  Nonlinearity G_2D = 265.2901, Strength of DDI GD_2D = 84.04335
  Parameters of trap: GAMMA = 0.25, LAMBDA = 1.50
  Axial Gaussian Width = 0.50

 # Space Stp: NX = 256, NZ = 128 
  Space Step: DX = 0.200000, DZ = 0.200000
 # Time Stp : NSTP = 0, NPAS = 100, NRUN = 400
   Time Step:   DT = 0.005000

 * Change for dynamics: GPAR = 1.100, GDPAR = 1.100 *

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000     4.57828     3.32423    4.46583    0.02414
After NPAS iter.:  1.0000     4.58072     3.32424    4.46552    0.02419
After NRUN iter.:  1.0000     4.78936     3.44730    4.54824    0.02357
                  --------------------------------------------------------

 Clock Time: 0.699 seconds
 GPU Time: 0.483 seconds


==> DBEC-GP-CUDA_v3_0/output/real2dXZ-cuda/real2dXZ-rms.txt <==
 Real time propagation 2dXZ,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:        <z>             <x>             <rho>
                  --------------------------------------------------------
           Initial:       1.09338         4.32991         4.46583
  After NPAS iter.:       1.09224         4.32988         4.46552
  After NRUN iter.:       1.09823         4.41366         4.54824
                  --------------------------------------------------------


==> DBEC-GP-CUDA_v3_0/output/real3d-cuda/real3d-den1d_x.txt <==
-1.280000e+01 0.000000e+00
-1.260000e+01 9.452645e-22
-1.240000e+01 1.245688e-21
-1.220000e+01 3.732882e-21
-1.200000e+01 1.046914e-20
-1.180000e+01 3.184182e-20
-1.160000e+01 1.359093e-19
-1.140000e+01 7.727000e-19
-1.120000e+01 4.667527e-18
-1.100000e+01 2.787185e-17
-1.080000e+01 1.615198e-16
-1.060000e+01 9.162253e-16
-1.040000e+01 5.144766e-15
-1.020000e+01 2.807935e-14
-1.000000e+01 1.456415e-13
-9.800000e+00 7.136199e-13
-9.600000e+00 3.307071e-12
-9.400000e+00 1.451327e-11
-9.200000e+00 6.050629e-11
-9.000000e+00 2.406943e-10
-8.800000e+00 9.161077e-10
-8.600000e+00 3.337865e-09
-8.400000e+00 1.163357e-08
-8.200000e+00 3.872994e-08
-8.000000e+00 1.229423e-07
-7.800000e+00 3.714817e-07
-7.600000e+00 1.066890e-06
-7.400000e+00 2.908961e-06
-7.200000e+00 7.523099e-06
-7.000000e+00 1.844169e-05
-6.800000e+00 4.283030e-05
-6.600000e+00 9.422158e-05
-6.400000e+00 1.963450e-04
-6.200000e+00 3.877263e-04
-6.000000e+00 7.261165e-04
-5.800000e+00 1.291233e-03
-5.600000e+00 2.184132e-03
-5.400000e+00 3.522106e-03
-5.200000e+00 5.429259e-03
-5.000000e+00 8.024314e-03
-4.800000e+00 1.140808e-02
-4.600000e+00 1.565297e-02
-4.400000e+00 2.079617e-02
-4.200000e+00 2.683685e-02
-4.000000e+00 3.373711e-02
-3.800000e+00 4.142575e-02
-3.600000e+00 4.980390e-02
-3.400000e+00 5.875175e-02
-3.200000e+00 6.813570e-02
-3.000000e+00 7.781541e-02
-2.800000e+00 8.765030e-02
-2.600000e+00 9.750513e-02
-2.400000e+00 1.072541e-01
-2.200000e+00 1.167831e-01
-2.000000e+00 1.259897e-01
-1.800000e+00 1.347808e-01
-1.600000e+00 1.430685e-01
-1.400000e+00 1.507647e-01
-1.200000e+00 1.577750e-01
-1.000000e+00 1.639963e-01
-8.000000e-01 1.693158e-01
-6.000000e-01 1.736163e-01
-4.000000e-01 1.767856e-01
-2.000000e-01 1.787296e-01
0.000000e+00 1.793851e-01
2.000000e-01 1.787296e-01
4.000000e-01 1.767856e-01
6.000000e-01 1.736163e-01
8.000000e-01 1.693158e-01
1.000000e+00 1.639963e-01
1.200000e+00 1.577750e-01
1.400000e+00 1.507647e-01
1.600000e+00 1.430685e-01
1.800000e+00 1.347808e-01
2.000000e+00 1.259897e-01
2.200000e+00 1.167831e-01
2.400000e+00 1.072541e-01
2.600000e+00 9.750513e-02
2.800000e+00 8.765030e-02
3.000000e+00 7.781541e-02
3.200000e+00 6.813570e-02
3.400000e+00 5.875175e-02
3.600000e+00 4.980390e-02
3.800000e+00 4.142575e-02
4.000000e+00 3.373711e-02
4.200000e+00 2.683685e-02
4.400000e+00 2.079617e-02
4.600000e+00 1.565297e-02
4.800000e+00 1.140808e-02
5.000000e+00 8.024314e-03
5.200000e+00 5.429259e-03
5.400000e+00 3.522106e-03
5.600000e+00 2.184132e-03
5.800000e+00 1.291233e-03
6.000000e+00 7.261165e-04
6.200000e+00 3.877263e-04
6.400000e+00 1.963450e-04
6.600000e+00 9.422158e-05
6.800000e+00 4.283030e-05
7.000000e+00 1.844169e-05
7.200000e+00 7.523099e-06
7.400000e+00 2.908961e-06
7.600000e+00 1.066890e-06
7.800000e+00 3.714817e-07
8.000000e+00 1.229423e-07
8.200000e+00 3.872994e-08
8.400000e+00 1.163357e-08
8.600000e+00 3.337865e-09
8.800000e+00 9.161077e-10
9.000000e+00 2.406943e-10
9.200000e+00 6.050629e-11
9.400000e+00 1.451327e-11
9.600000e+00 3.307071e-12
9.800000e+00 7.136199e-13
1.000000e+01 1.456415e-13
1.020000e+01 2.807935e-14
1.040000e+01 5.144767e-15
1.060000e+01 9.162261e-16
1.080000e+01 1.615190e-16
1.100000e+01 2.787148e-17
1.120000e+01 4.667840e-18
1.140000e+01 7.728878e-19
1.160000e+01 1.356894e-19
1.180000e+01 3.199633e-20
1.200000e+01 1.048686e-20
1.220000e+01 3.320615e-21
1.240000e+01 2.467545e-21
1.260000e+01 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/real3d-cuda/real3d-den1d_y.txt <==
-9.600000e+00 0.000000e+00
-9.400000e+00 8.175125e-23
-9.200000e+00 3.122604e-22
-9.000000e+00 9.937955e-22
-8.800000e+00 3.430934e-21
-8.600000e+00 1.112663e-20
-8.400000e+00 3.394062e-20
-8.200000e+00 9.858947e-20
-8.000000e+00 2.748792e-19
-7.800000e+00 7.481736e-19
-7.600000e+00 2.061669e-18
-7.400000e+00 6.133786e-18
-7.200000e+00 2.036416e-17
-7.000000e+00 6.948019e-17
-6.800000e+00 2.282742e-16
-6.600000e+00 9.520060e-16
-6.400000e+00 6.419576e-15
-6.200000e+00 4.604674e-14
-6.000000e+00 3.018496e-13
-5.800000e+00 2.213112e-12
-5.600000e+00 1.906028e-11
-5.400000e+00 1.563482e-10
-5.200000e+00 1.075636e-09
-5.000000e+00 6.139876e-09
-4.800000e+00 3.013513e-08
-4.600000e+00 1.333416e-07
-4.400000e+00 5.513965e-07
-4.200000e+00 2.153036e-06
-4.000000e+00 7.860379e-06
-3.800000e+00 2.646291e-05
-3.600000e+00 8.148905e-05
-3.400000e+00 2.291141e-04
-3.200000e+00 5.893958e-04
-3.000000e+00 1.392772e-03
-2.800000e+00 3.037711e-03
-2.600000e+00 6.147266e-03
-2.400000e+00 1.160674e-02
-2.200000e+00 2.056659e-02
-2.000000e+00 3.440346e-02
-1.800000e+00 5.464021e-02
-1.600000e+00 8.282134e-02
-1.400000e+00 1.203151e-01
-1.200000e+00 1.679719e-01
-1.000000e+00 2.255364e-01
-8.000000e-01 2.907507e-01
-6.000000e-01 3.583199e-01
-4.000000e-01 4.194067e-01
-2.000000e-01 4.628239e-01
0.000000e+00 4.786440e-01
2.000000e-01 4.628239e-01
4.000000e-01 4.194067e-01
6.000000e-01 3.583199e-01
8.000000e-01 2.907507e-01
1.000000e+00 2.255364e-01
1.200000e+00 1.679719e-01
1.400000e+00 1.203151e-01
1.600000e+00 8.282134e-02
1.800000e+00 5.464021e-02
2.000000e+00 3.440346e-02
2.200000e+00 2.056659e-02
2.400000e+00 1.160674e-02
2.600000e+00 6.147266e-03
2.800000e+00 3.037711e-03
3.000000e+00 1.392772e-03
3.200000e+00 5.893958e-04
3.400000e+00 2.291141e-04
3.600000e+00 8.148905e-05
3.800000e+00 2.646291e-05
4.000000e+00 7.860379e-06
4.200000e+00 2.153036e-06
4.400000e+00 5.513965e-07
4.600000e+00 1.333416e-07
4.800000e+00 3.013513e-08
5.000000e+00 6.139876e-09
5.200000e+00 1.075636e-09
5.400000e+00 1.563482e-10
5.600000e+00 1.906028e-11
5.800000e+00 2.213112e-12
6.000000e+00 3.018496e-13
6.200000e+00 4.604674e-14
6.400000e+00 6.419576e-15
6.600000e+00 9.520060e-16
6.800000e+00 2.282742e-16
7.000000e+00 6.948019e-17
7.200000e+00 2.036416e-17
7.400000e+00 6.133786e-18
7.600000e+00 2.061663e-18
7.800000e+00 7.481844e-19
8.000000e+00 2.748734e-19
8.200000e+00 9.857124e-20
8.400000e+00 3.399501e-20
8.600000e+00 1.108109e-20
8.800000e+00 3.377954e-21
9.000000e+00 1.132230e-21
9.200000e+00 3.178030e-22
9.400000e+00 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/real3d-cuda/real3d-den1d_z.txt <==
-8.000000e+00 0.000000e+00
-7.800000e+00 7.713074e-18
-7.600000e+00 9.722107e-17
-7.400000e+00 8.761987e-16
-7.200000e+00 6.387898e-15
-7.000000e+00 3.779426e-14
-6.800000e+00 1.800971e-13
-6.600000e+00 6.857471e-13
-6.400000e+00 2.081372e-12
-6.200000e+00 5.115369e-12
-6.000000e+00 1.075054e-11
-5.800000e+00 2.116972e-11
-5.600000e+00 4.098305e-11
-5.400000e+00 7.376741e-11
-5.200000e+00 1.132544e-10
-5.000000e+00 1.758612e-10
-4.800000e+00 1.034802e-09
-4.600000e+00 1.155434e-08
-4.400000e+00 1.050943e-07
-4.200000e+00 8.040112e-07
-4.000000e+00 5.428276e-06
-3.800000e+00 3.239015e-05
-3.600000e+00 1.670493e-04
-3.400000e+00 7.240029e-04
-3.200000e+00 2.568495e-03
-3.000000e+00 7.325324e-03
-2.800000e+00 1.681516e-02
-2.600000e+00 3.189673e-02
-2.400000e+00 5.209892e-02
-2.200000e+00 7.624760e-02
-2.000000e+00 1.030721e-01
-1.800000e+00 1.314034e-01
-1.600000e+00 1.601667e-01
-1.400000e+00 1.883487e-01
-1.200000e+00 2.149906e-01
-1.000000e+00 2.392020e-01
-8.000000e-01 2.601834e-01
-6.000000e-01 2.772491e-01
-4.000000e-01 2.898463e-01
-2.000000e-01 2.975697e-01
0.000000e+00 3.001718e-01
2.000000e-01 2.975697e-01
4.000000e-01 2.898463e-01
6.000000e-01 2.772491e-01
8.000000e-01 2.601834e-01
1.000000e+00 2.392020e-01
1.200000e+00 2.149906e-01
1.400000e+00 1.883487e-01
1.600000e+00 1.601667e-01
1.800000e+00 1.314034e-01
2.000000e+00 1.030721e-01
2.200000e+00 7.624760e-02
2.400000e+00 5.209892e-02
2.600000e+00 3.189673e-02
2.800000e+00 1.681516e-02
3.000000e+00 7.325324e-03
3.200000e+00 2.568495e-03
3.400000e+00 7.240029e-04
3.600000e+00 1.670493e-04
3.800000e+00 3.239015e-05
4.000000e+00 5.428276e-06
4.200000e+00 8.040112e-07
4.400000e+00 1.050943e-07
4.600000e+00 1.155434e-08
4.800000e+00 1.034802e-09
5.000000e+00 1.758612e-10
5.200000e+00 1.132545e-10
5.400000e+00 7.376749e-11
5.600000e+00 4.098300e-11
5.800000e+00 2.116955e-11
6.000000e+00 1.075042e-11
6.200000e+00 5.115468e-12
6.400000e+00 2.081592e-12
6.600000e+00 6.858602e-13
6.800000e+00 1.800671e-13
7.000000e+00 3.772580e-14
7.200000e+00 6.339737e-15
7.400000e+00 8.478226e-16
7.600000e+00 7.825095e-17
7.800000e+00 0.000000e+00


==> DBEC-GP-CUDA_v3_0/output/real3d-cuda/real3d-dyna.txt <==
0.000000e+00   2.544981e+00   2.066980e+00   8.707918e-01   1.202599e+00
1.000000e-02   2.544968e+00   2.066978e+00   8.707716e-01   1.202589e+00
2.000000e-02   2.544954e+00   2.066977e+00   8.707510e-01   1.202578e+00
3.000000e-02   2.544941e+00   2.066975e+00   8.707301e-01   1.202567e+00
4.000000e-02   2.544926e+00   2.066973e+00   8.707088e-01   1.202555e+00
5.000000e-02   2.544912e+00   2.066971e+00   8.706873e-01   1.202543e+00
6.000000e-02   2.544897e+00   2.066969e+00   8.706654e-01   1.202531e+00
7.000000e-02   2.544881e+00   2.066967e+00   8.706433e-01   1.202518e+00
8.000000e-02   2.544866e+00   2.066965e+00   8.706208e-01   1.202505e+00
9.000000e-02   2.544850e+00   2.066963e+00   8.705981e-01   1.202491e+00
1.000000e-01   2.544834e+00   2.066960e+00   8.705751e-01   1.202477e+00
1.100000e-01   2.544817e+00   2.066958e+00   8.705518e-01   1.202463e+00
1.200000e-01   2.544800e+00   2.066956e+00   8.705282e-01   1.202449e+00
1.300000e-01   2.544783e+00   2.066953e+00   8.705044e-01   1.202434e+00
1.400000e-01   2.544766e+00   2.066951e+00   8.704803e-01   1.202419e+00
1.500000e-01   2.544748e+00   2.066949e+00   8.704560e-01   1.202404e+00
1.600000e-01   2.544731e+00   2.066946e+00   8.704314e-01   1.202388e+00
1.700000e-01   2.544713e+00   2.066943e+00   8.704066e-01   1.202372e+00
1.800000e-01   2.544694e+00   2.066941e+00   8.703815e-01   1.202356e+00
1.900000e-01   2.544676e+00   2.066938e+00   8.703563e-01   1.202340e+00
2.000000e-01   2.544657e+00   2.066936e+00   8.703308e-01   1.202324e+00
2.100000e-01   2.544638e+00   2.066933e+00   8.703052e-01   1.202307e+00
2.200000e-01   2.544619e+00   2.066930e+00   8.702793e-01   1.202290e+00
2.300000e-01   2.544600e+00   2.066927e+00   8.702533e-01   1.202273e+00
2.400000e-01   2.544581e+00   2.066924e+00   8.702271e-01   1.202256e+00
2.500000e-01   2.544561e+00   2.066921e+00   8.702007e-01   1.202239e+00
2.600000e-01   2.544542e+00   2.066919e+00   8.701742e-01   1.202222e+00
2.700000e-01   2.544522e+00   2.066916e+00   8.701475e-01   1.202205e+00
2.800000e-01   2.544502e+00   2.066913e+00   8.701207e-01   1.202187e+00
2.900000e-01   2.544483e+00   2.066910e+00   8.700938e-01   1.202170e+00
3.000000e-01   2.544463e+00   2.066906e+00   8.700667e-01   1.202153e+00
3.100000e-01   2.544443e+00   2.066903e+00   8.700395e-01   1.202135e+00
3.200000e-01   2.544422e+00   2.066900e+00   8.700122e-01   1.202118e+00
3.300000e-01   2.544402e+00   2.066897e+00   8.699849e-01   1.202101e+00
3.400000e-01   2.544382e+00   2.066894e+00   8.699574e-01   1.202083e+00
3.500000e-01   2.544362e+00   2.066891e+00   8.699299e-01   1.202066e+00
3.600000e-01   2.544342e+00   2.066888e+00   8.699023e-01   1.202049e+00
3.700000e-01   2.544322e+00   2.066884e+00   8.698746e-01   1.202032e+00
3.800000e-01   2.544302e+00   2.066881e+00   8.698469e-01   1.202015e+00
3.900000e-01   2.544282e+00   2.066878e+00   8.698192e-01   1.201998e+00
4.000000e-01   2.544262e+00   2.066875e+00   8.697915e-01   1.201981e+00
4.100000e-01   2.544242e+00   2.066871e+00   8.697637e-01   1.201965e+00
4.200000e-01   2.544222e+00   2.066868e+00   8.697359e-01   1.201949e+00
4.300000e-01   2.544202e+00   2.066865e+00   8.697081e-01   1.201932e+00
4.400000e-01   2.544182e+00   2.066862e+00   8.696803e-01   1.201917e+00
4.500000e-01   2.544163e+00   2.066858e+00   8.696526e-01   1.201901e+00
4.600000e-01   2.544144e+00   2.066855e+00   8.696249e-01   1.201885e+00
4.700000e-01   2.544124e+00   2.066852e+00   8.695972e-01   1.201870e+00
4.800000e-01   2.544105e+00   2.066849e+00   8.695695e-01   1.201855e+00
4.900000e-01   2.544086e+00   2.066846e+00   8.695420e-01   1.201841e+00
5.000000e-01   2.544068e+00   2.066842e+00   8.695144e-01   1.201826e+00
5.100000e-01   2.544049e+00   2.066839e+00   8.694870e-01   1.201812e+00
5.200000e-01   2.544031e+00   2.066836e+00   8.694596e-01   1.201799e+00
5.300000e-01   2.544013e+00   2.066833e+00   8.694324e-01   1.201785e+00
5.400000e-01   2.543995e+00   2.066830e+00   8.694052e-01   1.201773e+00
5.500000e-01   2.543977e+00   2.066827e+00   8.693781e-01   1.201760e+00
5.600000e-01   2.543960e+00   2.066824e+00   8.693511e-01   1.201748e+00
5.700000e-01   2.543942e+00   2.066821e+00   8.693243e-01   1.201736e+00
5.800000e-01   2.543926e+00   2.066818e+00   8.692976e-01   1.201725e+00
5.900000e-01   2.543909e+00   2.066815e+00   8.692710e-01   1.201714e+00
6.000000e-01   2.543893e+00   2.066812e+00   8.692446e-01   1.201703e+00
6.100000e-01   2.543877e+00   2.066810e+00   8.692183e-01   1.201693e+00
6.200000e-01   2.543861e+00   2.066807e+00   8.691922e-01   1.201684e+00
6.300000e-01   2.543846e+00   2.066804e+00   8.691662e-01   1.201675e+00
6.400000e-01   2.543831e+00   2.066802e+00   8.691404e-01   1.201666e+00
6.500000e-01   2.543816e+00   2.066799e+00   8.691148e-01   1.201658e+00
6.600000e-01   2.543802e+00   2.066797e+00   8.690894e-01   1.201651e+00
6.700000e-01   2.543788e+00   2.066794e+00   8.690641e-01   1.201644e+00
6.800000e-01   2.543775e+00   2.066792e+00   8.690391e-01   1.201638e+00
6.900000e-01   2.543762e+00   2.066790e+00   8.690142e-01   1.201632e+00
7.000000e-01   2.543749e+00   2.066787e+00   8.689895e-01   1.201627e+00
7.100000e-01   2.543737e+00   2.066785e+00   8.689651e-01   1.201622e+00
7.200000e-01   2.543725e+00   2.066783e+00   8.689409e-01   1.201618e+00
7.300000e-01   2.543714e+00   2.066781e+00   8.689168e-01   1.201615e+00
7.400000e-01   2.543703e+00   2.066779e+00   8.688930e-01   1.201612e+00
7.500000e-01   2.543692e+00   2.066777e+00   8.688695e-01   1.201610e+00
7.600000e-01   2.543682e+00   2.066776e+00   8.688461e-01   1.201608e+00
7.700000e-01   2.543672e+00   2.066774e+00   8.688230e-01   1.201607e+00
7.800000e-01   2.543663e+00   2.066772e+00   8.688001e-01   1.201607e+00
7.900000e-01   2.543654e+00   2.066771e+00   8.687775e-01   1.201607e+00
8.000000e-01   2.543646e+00   2.066769e+00   8.687551e-01   1.201608e+00
8.100000e-01   2.543638e+00   2.066768e+00   8.687330e-01   1.201610e+00
8.200000e-01   2.543630e+00   2.066767e+00   8.687110e-01   1.201612e+00
8.300000e-01   2.543623e+00   2.066766e+00   8.686894e-01   1.201615e+00
8.400000e-01   2.543617e+00   2.066765e+00   8.686680e-01   1.201619e+00
8.500000e-01   2.543611e+00   2.066764e+00   8.686468e-01   1.201623e+00
8.600000e-01   2.543605e+00   2.066763e+00   8.686259e-01   1.201628e+00
8.700000e-01   2.543600e+00   2.066762e+00   8.686053e-01   1.201634e+00
8.800000e-01   2.543596e+00   2.066761e+00   8.685849e-01   1.201640e+00
8.900000e-01   2.543592e+00   2.066760e+00   8.685648e-01   1.201647e+00
9.000000e-01   2.543588e+00   2.066760e+00   8.685450e-01   1.201655e+00
9.100000e-01   2.543585e+00   2.066759e+00   8.685254e-01   1.201663e+00
9.200000e-01   2.543582e+00   2.066759e+00   8.685060e-01   1.201672e+00
9.300000e-01   2.543580e+00   2.066759e+00   8.684870e-01   1.201682e+00
9.400000e-01   2.543579e+00   2.066758e+00   8.684682e-01   1.201692e+00
9.500000e-01   2.543577e+00   2.066758e+00   8.684496e-01   1.201703e+00
9.600000e-01   2.543577e+00   2.066758e+00   8.684314e-01   1.201715e+00
9.700000e-01   2.543576e+00   2.066758e+00   8.684134e-01   1.201728e+00
9.800000e-01   2.543576e+00   2.066758e+00   8.683956e-01   1.201741e+00
9.900000e-01   2.543577e+00   2.066758e+00   8.683781e-01   1.201754e+00
1.000000e+00   2.543669e+00   2.066796e+00   8.684491e-01   1.201832e+00
1.010000e+00   2.543851e+00   2.066871e+00   8.686083e-01   1.201974e+00
1.020000e+00   2.544124e+00   2.066983e+00   8.688559e-01   1.202181e+00
1.030000e+00   2.544488e+00   2.067132e+00   8.691916e-01   1.202451e+00
1.040000e+00   2.544941e+00   2.067319e+00   8.696153e-01   1.202784e+00
1.050000e+00   2.545485e+00   2.067542e+00   8.701267e-01   1.203180e+00
1.060000e+00   2.546118e+00   2.067803e+00   8.707257e-01   1.203638e+00
1.070000e+00   2.546840e+00   2.068100e+00   8.714119e-01   1.204158e+00
1.080000e+00   2.547651e+00   2.068434e+00   8.721851e-01   1.204739e+00
1.090000e+00   2.548549e+00   2.068805e+00   8.730447e-01   1.205380e+00
1.100000e+00   2.549534e+00   2.069211e+00   8.739904e-01   1.206080e+00
1.110000e+00   2.550606e+00   2.069654e+00   8.750218e-01   1.206838e+00
1.120000e+00   2.551763e+00   2.070132e+00   8.761384e-01   1.207653e+00
1.130000e+00   2.553005e+00   2.070646e+00   8.773395e-01   1.208524e+00
1.140000e+00   2.554330e+00   2.071196e+00   8.786247e-01   1.209450e+00
1.150000e+00   2.555738e+00   2.071780e+00   8.799933e-01   1.210429e+00
1.160000e+00   2.557228e+00   2.072399e+00   8.814446e-01   1.211459e+00
1.170000e+00   2.558799e+00   2.073052e+00   8.829780e-01   1.212540e+00
1.180000e+00   2.560448e+00   2.073740e+00   8.845927e-01   1.213670e+00
1.190000e+00   2.562177e+00   2.074461e+00   8.862879e-01   1.214848e+00
1.200000e+00   2.563982e+00   2.075216e+00   8.880629e-01   1.216070e+00
1.210000e+00   2.565863e+00   2.076003e+00   8.899167e-01   1.217337e+00
1.220000e+00   2.567818e+00   2.076823e+00   8.918485e-01   1.218647e+00
1.230000e+00   2.569846e+00   2.077676e+00   8.938573e-01   1.219996e+00
1.240000e+00   2.571946e+00   2.078560e+00   8.959423e-01   1.221384e+00
1.250000e+00   2.574115e+00   2.079476e+00   8.981024e-01   1.222809e+00
1.260000e+00   2.576354e+00   2.080423e+00   9.003366e-01   1.224269e+00
1.270000e+00   2.578659e+00   2.081400e+00   9.026438e-01   1.225761e+00
1.280000e+00   2.581030e+00   2.082408e+00   9.050230e-01   1.227284e+00
1.290000e+00   2.583465e+00   2.083446e+00   9.074730e-01   1.228836e+00
1.300000e+00   2.585962e+00   2.084512e+00   9.099927e-01   1.230414e+00
1.310000e+00   2.588519e+00   2.085608e+00   9.125810e-01   1.232017e+00
1.320000e+00   2.591136e+00   2.086732e+00   9.152366e-01   1.233643e+00
1.330000e+00   2.593809e+00   2.087884e+00   9.179583e-01   1.235289e+00
1.340000e+00   2.596538e+00   2.089064e+00   9.207449e-01   1.236953e+00
1.350000e+00   2.599321e+00   2.090271e+00   9.235951e-01   1.238633e+00
1.360000e+00   2.602156e+00   2.091504e+00   9.265077e-01   1.240327e+00
1.370000e+00   2.605041e+00   2.092763e+00   9.294813e-01   1.242032e+00
1.380000e+00   2.607974e+00   2.094048e+00   9.325147e-01   1.243747e+00
1.390000e+00   2.610954e+00   2.095358e+00   9.356064e-01   1.245469e+00
1.400000e+00   2.613978e+00   2.096693e+00   9.387551e-01   1.247197e+00
1.410000e+00   2.617046e+00   2.098052e+00   9.419595e-01   1.248927e+00
1.420000e+00   2.620155e+00   2.099435e+00   9.452181e-01   1.250658e+00
1.430000e+00   2.623303e+00   2.100841e+00   9.485297e-01   1.252387e+00
1.440000e+00   2.626488e+00   2.102270e+00   9.518927e-01   1.254113e+00
1.450000e+00   2.629709e+00   2.103722e+00   9.553058e-01   1.255833e+00
1.460000e+00   2.632964e+00   2.105195e+00   9.587675e-01   1.257545e+00
1.470000e+00   2.636251e+00   2.106689e+00   9.622765e-01   1.259246e+00
1.480000e+00   2.639567e+00   2.108205e+00   9.658312e-01   1.260936e+00
1.490000e+00   2.642913e+00   2.109741e+00   9.694303e-01   1.262611e+00
1.500000e+00   2.646284e+00   2.111297e+00   9.730723e-01   1.264269e+00
1.510000e+00   2.649680e+00   2.112872e+00   9.767558e-01   1.265909e+00
1.520000e+00   2.653099e+00   2.114466e+00   9.804793e-01   1.267528e+00
1.530000e+00   2.656539e+00   2.116079e+00   9.842414e-01   1.269125e+00
1.540000e+00   2.659999e+00   2.117711e+00   9.880406e-01   1.270697e+00
1.550000e+00   2.663475e+00   2.119360e+00   9.918755e-01   1.272242e+00
1.560000e+00   2.666968e+00   2.121026e+00   9.957446e-01   1.273758e+00
1.570000e+00   2.670474e+00   2.122709e+00   9.996466e-01   1.275244e+00
1.580000e+00   2.673993e+00   2.124408e+00   1.003580e+00   1.276698e+00
1.590000e+00   2.677523e+00   2.126124e+00   1.007543e+00   1.278117e+00
1.600000e+00   2.681061e+00   2.127854e+00   1.011535e+00   1.279500e+00
1.610000e+00   2.684606e+00   2.129600e+00   1.015554e+00   1.280845e+00
1.620000e+00   2.688157e+00   2.131361e+00   1.019599e+00   1.282150e+00
1.630000e+00   2.691712e+00   2.133136e+00   1.023668e+00   1.283414e+00
1.640000e+00   2.695270e+00   2.134925e+00   1.027760e+00   1.284635e+00
1.650000e+00   2.698828e+00   2.136727e+00   1.031873e+00   1.285811e+00
1.660000e+00   2.702385e+00   2.138542e+00   1.036007e+00   1.286940e+00
1.670000e+00   2.705941e+00   2.140370e+00   1.040159e+00   1.288022e+00
1.680000e+00   2.709492e+00   2.142210e+00   1.044329e+00   1.289054e+00
1.690000e+00   2.713038e+00   2.144062e+00   1.048515e+00   1.290035e+00
1.700000e+00   2.716578e+00   2.145926e+00   1.052715e+00   1.290964e+00
1.710000e+00   2.720109e+00   2.147800e+00   1.056930e+00   1.291839e+00
1.720000e+00   2.723631e+00   2.149686e+00   1.061156e+00   1.292659e+00
1.730000e+00   2.727143e+00   2.151582e+00   1.065393e+00   1.293422e+00
1.740000e+00   2.730642e+00   2.153488e+00   1.069639e+00   1.294127e+00
1.750000e+00   2.734127e+00   2.155404e+00   1.073894e+00   1.294773e+00
1.760000e+00   2.737598e+00   2.157329e+00   1.078156e+00   1.295359e+00
1.770000e+00   2.741054e+00   2.159263e+00   1.082424e+00   1.295884e+00
1.780000e+00   2.744492e+00   2.161206e+00   1.086696e+00   1.296346e+00
1.790000e+00   2.747912e+00   2.163158e+00   1.090972e+00   1.296745e+00
1.800000e+00   2.751312e+00   2.165117e+00   1.095250e+00   1.297079e+00
1.810000e+00   2.754692e+00   2.167085e+00   1.099529e+00   1.297348e+00
1.820000e+00   2.758051e+00   2.169059e+00   1.103807e+00   1.297550e+00
1.830000e+00   2.761387e+00   2.171042e+00   1.108085e+00   1.297686e+00
1.840000e+00   2.764700e+00   2.173031e+00   1.112359e+00   1.297753e+00
1.850000e+00   2.767989e+00   2.175026e+00   1.116630e+00   1.297752e+00
1.860000e+00   2.771252e+00   2.177028e+00   1.120897e+00   1.297681e+00
1.870000e+00   2.774489e+00   2.179036e+00   1.125157e+00   1.297540e+00
1.880000e+00   2.777699e+00   2.181050e+00   1.129411e+00   1.297329e+00
1.890000e+00   2.780882e+00   2.183070e+00   1.133657e+00   1.297046e+00
1.900000e+00   2.784035e+00   2.185095e+00   1.137893e+00   1.296692e+00
1.910000e+00   2.787160e+00   2.187125e+00   1.142120e+00   1.296266e+00
1.920000e+00   2.790255e+00   2.189160e+00   1.146335e+00   1.295767e+00
1.930000e+00   2.793319e+00   2.191200e+00   1.150539e+00   1.295196e+00
1.940000e+00   2.796351e+00   2.193244e+00   1.154729e+00   1.294551e+00
1.950000e+00   2.799353e+00   2.195292e+00   1.158906e+00   1.293833e+00
1.960000e+00   2.802321e+00   2.197345e+00   1.163067e+00   1.293041e+00
1.970000e+00   2.805258e+00   2.199401e+00   1.167213e+00   1.292176e+00
1.980000e+00   2.808160e+00   2.201461e+00   1.171341e+00   1.291237e+00
1.990000e+00   2.811030e+00   2.203524e+00   1.175452e+00   1.290225e+00
2.000000e+00   2.813865e+00   2.205591e+00   1.179545e+00   1.289139e+00
2.010000e+00   2.816666e+00   2.207661e+00   1.183618e+00   1.287979e+00
2.020000e+00   2.819432e+00   2.209733e+00   1.187670e+00   1.286745e+00
2.030000e+00   2.822163e+00   2.211809e+00   1.191701e+00   1.285439e+00
2.040000e+00   2.824858e+00   2.213887e+00   1.195711e+00   1.284059e+00
2.050000e+00   2.827519e+00   2.215967e+00   1.199697e+00   1.282607e+00
2.060000e+00   2.830144e+00   2.218050e+00   1.203660e+00   1.281082e+00
2.070000e+00   2.832733e+00   2.220135e+00   1.207598e+00   1.279485e+00
2.080000e+00   2.835286e+00   2.222222e+00   1.211512e+00   1.277817e+00
2.090000e+00   2.837804e+00   2.224311e+00   1.215399e+00   1.276077e+00
2.100000e+00   2.840285e+00   2.226402e+00   1.219260e+00   1.274267e+00
2.110000e+00   2.842731e+00   2.228495e+00   1.223093e+00   1.272387e+00
2.120000e+00   2.845140e+00   2.230590e+00   1.226898e+00   1.270438e+00
2.130000e+00   2.847514e+00   2.232685e+00   1.230675e+00   1.268421e+00
2.140000e+00   2.849852e+00   2.234783e+00   1.234422e+00   1.266335e+00
2.150000e+00   2.852155e+00   2.236882e+00   1.238140e+00   1.264183e+00
2.160000e+00   2.854422e+00   2.238982e+00   1.241826e+00   1.261964e+00
2.170000e+00   2.856654e+00   2.241083e+00   1.245481e+00   1.259680e+00
2.180000e+00   2.858851e+00   2.243185e+00   1.249105e+00   1.257332e+00
2.190000e+00   2.861013e+00   2.245289e+00   1.252696e+00   1.254921e+00
2.200000e+00   2.863141e+00   2.247393e+00   1.256253e+00   1.252447e+00
2.210000e+00   2.865234e+00   2.249499e+00   1.259778e+00   1.249912e+00
2.220000e+00   2.867294e+00   2.251606e+00   1.263268e+00   1.247317e+00
2.230000e+00   2.869320e+00   2.253713e+00   1.266723e+00   1.244664e+00
2.240000e+00   2.871314e+00   2.255822e+00   1.270144e+00   1.241952e+00
2.250000e+00   2.873274e+00   2.257931e+00   1.273528e+00   1.239185e+00
2.260000e+00   2.875203e+00   2.260041e+00   1.276877e+00   1.236362e+00
2.270000e+00   2.877100e+00   2.262152e+00   1.280189e+00   1.233485e+00
2.280000e+00   2.878965e+00   2.264264e+00   1.283463e+00   1.230557e+00
2.290000e+00   2.880800e+00   2.266377e+00   1.286701e+00   1.227578e+00
2.300000e+00   2.882605e+00   2.268491e+00   1.289900e+00   1.224549e+00
2.310000e+00   2.884381e+00   2.270605e+00   1.293062e+00   1.221472e+00
2.320000e+00   2.886127e+00   2.272721e+00   1.296184e+00   1.218350e+00
2.330000e+00   2.887845e+00   2.274837e+00   1.299268e+00   1.215183e+00
2.340000e+00   2.889535e+00   2.276954e+00   1.302312e+00   1.211973e+00
2.350000e+00   2.891199e+00   2.279073e+00   1.305316e+00   1.208721e+00
2.360000e+00   2.892836e+00   2.281192e+00   1.308281e+00   1.205431e+00
2.370000e+00   2.894447e+00   2.283312e+00   1.311205e+00   1.202102e+00
2.380000e+00   2.896033e+00   2.285434e+00   1.314088e+00   1.198738e+00
2.390000e+00   2.897595e+00   2.287557e+00   1.316931e+00   1.195340e+00
2.400000e+00   2.899134e+00   2.289680e+00   1.319732e+00   1.191909e+00
2.410000e+00   2.900650e+00   2.291806e+00   1.322492e+00   1.188449e+00
2.420000e+00   2.902143e+00   2.293932e+00   1.325210e+00   1.184960e+00
2.430000e+00   2.903616e+00   2.296060e+00   1.327886e+00   1.181445e+00
2.440000e+00   2.905068e+00   2.298190e+00   1.330520e+00   1.177906e+00
2.450000e+00   2.906501e+00   2.300321e+00   1.333112e+00   1.174344e+00
2.460000e+00   2.907915e+00   2.302453e+00   1.335662e+00   1.170762e+00
2.470000e+00   2.909311e+00   2.304588e+00   1.338169e+00   1.167163e+00
2.480000e+00   2.910690e+00   2.306724e+00   1.340633e+00   1.163547e+00
2.490000e+00   2.912053e+00   2.308863e+00   1.343054e+00   1.159918e+00
2.500000e+00   2.913400e+00   2.311003e+00   1.345432e+00   1.156278e+00
2.510000e+00   2.914733e+00   2.313145e+00   1.347767e+00   1.152628e+00
2.520000e+00   2.916052e+00   2.315290e+00   1.350058e+00   1.148972e+00
2.530000e+00   2.917359e+00   2.317437e+00   1.352307e+00   1.145310e+00
2.540000e+00   2.918654e+00   2.319587e+00   1.354512e+00   1.141646e+00
2.550000e+00   2.919938e+00   2.321739e+00   1.356673e+00   1.137982e+00
2.560000e+00   2.921212e+00   2.323894e+00   1.358791e+00   1.134321e+00
2.570000e+00   2.922477e+00   2.326052e+00   1.360865e+00   1.130664e+00
2.580000e+00   2.923733e+00   2.328212e+00   1.362896e+00   1.127014e+00
2.590000e+00   2.924983e+00   2.330376e+00   1.364883e+00   1.123373e+00
2.600000e+00   2.926226e+00   2.332543e+00   1.366826e+00   1.119744e+00
2.610000e+00   2.927463e+00   2.334713e+00   1.368726e+00   1.116130e+00
2.620000e+00   2.928696e+00   2.336887e+00   1.370582e+00   1.112531e+00
2.630000e+00   2.929925e+00   2.339064e+00   1.372395e+00   1.108952e+00
2.640000e+00   2.931152e+00   2.341245e+00   1.374164e+00   1.105395e+00
2.650000e+00   2.932376e+00   2.343429e+00   1.375889e+00   1.101861e+00
2.660000e+00   2.933600e+00   2.345618e+00   1.377571e+00   1.098354e+00
2.670000e+00   2.934823e+00   2.347811e+00   1.379210e+00   1.094875e+00
2.680000e+00   2.936047e+00   2.350008e+00   1.380805e+00   1.091428e+00
2.690000e+00   2.937273e+00   2.352209e+00   1.382357e+00   1.088014e+00
2.700000e+00   2.938501e+00   2.354415e+00   1.383865e+00   1.084637e+00
2.710000e+00   2.939733e+00   2.356625e+00   1.385331e+00   1.081298e+00
2.720000e+00   2.940969e+00   2.358840e+00   1.386754e+00   1.078000e+00
2.730000e+00   2.942209e+00   2.361060e+00   1.388133e+00   1.074745e+00
2.740000e+00   2.943456e+00   2.363285e+00   1.389470e+00   1.071536e+00
2.750000e+00   2.944709e+00   2.365515e+00   1.390764e+00   1.068375e+00
2.760000e+00   2.945970e+00   2.367750e+00   1.392016e+00   1.065265e+00
2.770000e+00   2.947238e+00   2.369990e+00   1.393225e+00   1.062207e+00
2.780000e+00   2.948516e+00   2.372236e+00   1.394392e+00   1.059204e+00
2.790000e+00   2.949803e+00   2.374487e+00   1.395516e+00   1.056259e+00
2.800000e+00   2.951101e+00   2.376744e+00   1.396599e+00   1.053373e+00
2.810000e+00   2.952409e+00   2.379007e+00   1.397639e+00   1.050549e+00
2.820000e+00   2.953730e+00   2.381275e+00   1.398638e+00   1.047789e+00
2.830000e+00   2.955063e+00   2.383550e+00   1.399595e+00   1.045094e+00
2.840000e+00   2.956409e+00   2.385830e+00   1.400511e+00   1.042468e+00
2.850000e+00   2.957769e+00   2.388116e+00   1.401385e+00   1.039912e+00
2.860000e+00   2.959143e+00   2.390409e+00   1.402218e+00   1.037428e+00
2.870000e+00   2.960532e+00   2.392708e+00   1.403010e+00   1.035018e+00
2.880000e+00   2.961936e+00   2.395013e+00   1.403761e+00   1.032683e+00
2.890000e+00   2.963357e+00   2.397324e+00   1.404471e+00   1.030427e+00
2.900000e+00   2.964794e+00   2.399642e+00   1.405141e+00   1.028250e+00
2.910000e+00   2.966247e+00   2.401967e+00   1.405770e+00   1.026154e+00
2.920000e+00   2.967719e+00   2.404297e+00   1.406358e+00   1.024140e+00
2.930000e+00   2.969208e+00   2.406635e+00   1.406907e+00   1.022211e+00
2.940000e+00   2.970715e+00   2.408979e+00   1.407415e+00   1.020368e+00
2.950000e+00   2.972241e+00   2.411329e+00   1.407884e+00   1.018612e+00
2.960000e+00   2.973786e+00   2.413687e+00   1.408313e+00   1.016945e+00
2.970000e+00   2.975350e+00   2.416050e+00   1.408702e+00   1.015367e+00
2.980000e+00   2.976934e+00   2.418421e+00   1.409051e+00   1.013880e+00
2.990000e+00   2.978538e+00   2.420798e+00   1.409361e+00   1.012486e+00
3.000000e+00   2.980161e+00   2.423181e+00   1.409632e+00   1.011184e+00
3.010000e+00   2.981805e+00   2.425571e+00   1.409863e+00   1.009977e+00
3.020000e+00   2.983470e+00   2.427968e+00   1.410055e+00   1.008864e+00
3.030000e+00   2.985155e+00   2.430371e+00   1.410208e+00   1.007847e+00
3.040000e+00   2.986860e+00   2.432781e+00   1.410323e+00   1.006927e+00
3.050000e+00   2.988586e+00   2.435196e+00   1.410398e+00   1.006103e+00
3.060000e+00   2.990333e+00   2.437618e+00   1.410435e+00   1.005377e+00
3.070000e+00   2.992101e+00   2.440047e+00   1.410432e+00   1.004749e+00
3.080000e+00   2.993889e+00   2.442481e+00   1.410391e+00   1.004219e+00
3.090000e+00   2.995698e+00   2.444921e+00   1.410312e+00   1.003787e+00
3.100000e+00   2.997528e+00   2.447367e+00   1.410194e+00   1.003454e+00
3.110000e+00   2.999378e+00   2.449819e+00   1.410037e+00   1.003220e+00
3.120000e+00   3.001248e+00   2.452277e+00   1.409841e+00   1.003084e+00
3.130000e+00   3.003139e+00   2.454740e+00   1.409607e+00   1.003046e+00
3.140000e+00   3.005049e+00   2.457208e+00   1.409335e+00   1.003107e+00
3.150000e+00   3.006979e+00   2.459681e+00   1.409024e+00   1.003265e+00
3.160000e+00   3.008928e+00   2.462160e+00   1.408674e+00   1.003521e+00
3.170000e+00   3.010896e+00   2.464643e+00   1.408286e+00   1.003874e+00
3.180000e+00   3.012883e+00   2.467130e+00   1.407859e+00   1.004323e+00
3.190000e+00   3.014888e+00   2.469622e+00   1.407393e+00   1.004868e+00
3.200000e+00   3.016911e+00   2.472119e+00   1.406889e+00   1.005508e+00
3.210000e+00   3.018951e+00   2.474619e+00   1.406345e+00   1.006242e+00
3.220000e+00   3.021009e+00   2.477122e+00   1.405763e+00   1.007069e+00
3.230000e+00   3.023083e+00   2.479630e+00   1.405142e+00   1.007989e+00
3.240000e+00   3.025172e+00   2.482140e+00   1.404482e+00   1.008999e+00
3.250000e+00   3.027278e+00   2.484653e+00   1.403782e+00   1.010100e+00
3.260000e+00   3.029397e+00   2.487170e+00   1.403044e+00   1.011289e+00
3.270000e+00   3.031532e+00   2.489688e+00   1.402265e+00   1.012565e+00
3.280000e+00   3.033679e+00   2.492209e+00   1.401448e+00   1.013928e+00
3.290000e+00   3.035840e+00   2.494731e+00   1.400591e+00   1.015375e+00
3.300000e+00   3.038013e+00   2.497255e+00   1.399694e+00   1.016906e+00
3.310000e+00   3.040197e+00   2.499780e+00   1.398757e+00   1.018517e+00
3.320000e+00   3.042392e+00   2.502306e+00   1.397780e+00   1.020209e+00
3.330000e+00   3.044597e+00   2.504833e+00   1.396763e+00   1.021979e+00
3.340000e+00   3.046812e+00   2.507360e+00   1.395705e+00   1.023825e+00
3.350000e+00   3.049035e+00   2.509886e+00   1.394607e+00   1.025745e+00
3.360000e+00   3.051265e+00   2.512413e+00   1.393469e+00   1.027739e+00
3.370000e+00   3.053503e+00   2.514939e+00   1.392289e+00   1.029803e+00
3.380000e+00   3.055746e+00   2.517463e+00   1.391069e+00   1.031936e+00
3.390000e+00   3.057995e+00   2.519987e+00   1.389808e+00   1.034136e+00
3.400000e+00   3.060248e+00   2.522508e+00   1.388505e+00   1.036401e+00
3.410000e+00   3.062505e+00   2.525027e+00   1.387161e+00   1.038728e+00
3.420000e+00   3.064764e+00   2.527544e+00   1.385775e+00   1.041116e+00
3.430000e+00   3.067024e+00   2.530058e+00   1.384348e+00   1.043563e+00
3.440000e+00   3.069285e+00   2.532569e+00   1.382879e+00   1.046065e+00
3.450000e+00   3.071546e+00   2.535077e+00   1.381367e+00   1.048622e+00
3.460000e+00   3.073806e+00   2.537580e+00   1.379814e+00   1.051230e+00
3.470000e+00   3.076064e+00   2.540079e+00   1.378218e+00   1.053888e+00
3.480000e+00   3.078318e+00   2.542574e+00   1.376580e+00   1.056594e+00
3.490000e+00   3.080569e+00   2.545063e+00   1.374899e+00   1.059344e+00
3.500000e+00   3.082814e+00   2.547547e+00   1.373175e+00   1.062137e+00
3.510000e+00   3.085053e+00   2.550026e+00   1.371409e+00   1.064970e+00
3.520000e+00   3.087286e+00   2.552498e+00   1.369599e+00   1.067841e+00
3.530000e+00   3.089510e+00   2.554964e+00   1.367747e+00   1.070748e+00
3.540000e+00   3.091726e+00   2.557423e+00   1.365851e+00   1.073687e+00
3.550000e+00   3.093931e+00   2.559875e+00   1.363912e+00   1.076658e+00
3.560000e+00   3.096126e+00   2.562320e+00   1.361929e+00   1.079657e+00
3.570000e+00   3.098308e+00   2.564756e+00   1.359903e+00   1.082682e+00
3.580000e+00   3.100478e+00   2.567184e+00   1.357834e+00   1.085731e+00
3.590000e+00   3.102633e+00   2.569604e+00   1.355721e+00   1.088802e+00
3.600000e+00   3.104774e+00   2.572015e+00   1.353564e+00   1.091891e+00
3.610000e+00   3.106899e+00   2.574416e+00   1.351364e+00   1.094997e+00
3.620000e+00   3.109007e+00   2.576808e+00   1.349119e+00   1.098117e+00
3.630000e+00   3.111098e+00   2.579190e+00   1.346831e+00   1.101249e+00
3.640000e+00   3.113169e+00   2.581562e+00   1.344500e+00   1.104391e+00
3.650000e+00   3.115221e+00   2.583923e+00   1.342124e+00   1.107540e+00
3.660000e+00   3.117252e+00   2.586273e+00   1.339705e+00   1.110694e+00
3.670000e+00   3.119262e+00   2.588612e+00   1.337242e+00   1.113851e+00
3.680000e+00   3.121248e+00   2.590939e+00   1.334735e+00   1.117009e+00
3.690000e+00   3.123212e+00   2.593255e+00   1.332184e+00   1.120164e+00
3.700000e+00   3.125151e+00   2.595558e+00   1.329590e+00   1.123316e+00
3.710000e+00   3.127065e+00   2.597848e+00   1.326952e+00   1.126461e+00
3.720000e+00   3.128952e+00   2.600126e+00   1.324271e+00   1.129598e+00
3.730000e+00   3.130813e+00   2.602391e+00   1.321546e+00   1.132725e+00
3.740000e+00   3.132645e+00   2.604642e+00   1.318778e+00   1.135839e+00
3.750000e+00   3.134449e+00   2.606880e+00   1.315967e+00   1.138938e+00
3.760000e+00   3.136224e+00   2.609103e+00   1.313113e+00   1.142021e+00
3.770000e+00   3.137967e+00   2.611313e+00   1.310216e+00   1.145085e+00
3.780000e+00   3.139680e+00   2.613507e+00   1.307276e+00   1.148128e+00
3.790000e+00   3.141360e+00   2.615687e+00   1.304294e+00   1.151148e+00
3.800000e+00   3.143008e+00   2.617852e+00   1.301269e+00   1.154143e+00
3.810000e+00   3.144622e+00   2.620002e+00   1.298202e+00   1.157112e+00
3.820000e+00   3.146202e+00   2.622136e+00   1.295094e+00   1.160053e+00
3.830000e+00   3.147747e+00   2.624254e+00   1.291943e+00   1.162963e+00
3.840000e+00   3.149256e+00   2.626357e+00   1.288751e+00   1.165840e+00
3.850000e+00   3.150728e+00   2.628443e+00   1.285517e+00   1.168684e+00
3.860000e+00   3.152164e+00   2.630512e+00   1.282243e+00   1.171493e+00
3.870000e+00   3.153562e+00   2.632565e+00   1.278928e+00   1.174264e+00
3.880000e+00   3.154921e+00   2.634601e+00   1.275573e+00   1.176996e+00
3.890000e+00   3.156241e+00   2.636620e+00   1.272177e+00   1.179687e+00
3.900000e+00   3.157522e+00   2.638621e+00   1.268742e+00   1.182337e+00
3.910000e+00   3.158763e+00   2.640605e+00   1.265267e+00   1.184942e+00
3.920000e+00   3.159963e+00   2.642571e+00   1.261754e+00   1.187503e+00
3.930000e+00   3.161122e+00   2.644519e+00   1.258202e+00   1.190017e+00
3.940000e+00   3.162239e+00   2.646449e+00   1.254611e+00   1.192482e+00
3.950000e+00   3.163315e+00   2.648361e+00   1.250983e+00   1.194899e+00
3.960000e+00   3.164347e+00   2.650255e+00   1.247317e+00   1.197265e+00
3.970000e+00   3.165337e+00   2.652130e+00   1.243614e+00   1.199578e+00
3.980000e+00   3.166283e+00   2.653986e+00   1.239875e+00   1.201839e+00
3.990000e+00   3.167185e+00   2.655823e+00   1.236099e+00   1.204045e+00
4.000000e+00   3.168044e+00   2.657641e+00   1.232288e+00   1.206196e+00
4.010000e+00   3.168857e+00   2.659440e+00   1.228442e+00   1.208290e+00
4.020000e+00   3.169627e+00   2.661220e+00   1.224561e+00   1.210326e+00
4.030000e+00   3.170351e+00   2.662981e+00   1.220646e+00   1.212304e+00
4.040000e+00   3.171030e+00   2.664721e+00   1.216698e+00   1.214222e+00
4.050000e+00   3.171663e+00   2.666443e+00   1.212717e+00   1.216080e+00
4.060000e+00   3.172251e+00   2.668144e+00   1.208703e+00   1.217876e+00
4.070000e+00   3.172793e+00   2.669826e+00   1.204657e+00   1.219609e+00
4.080000e+00   3.173289e+00   2.671487e+00   1.200581e+00   1.221280e+00
4.090000e+00   3.173739e+00   2.673129e+00   1.196474e+00   1.222887e+00
4.100000e+00   3.174143e+00   2.674751e+00   1.192336e+00   1.224430e+00
4.110000e+00   3.174501e+00   2.676352e+00   1.188170e+00   1.225908e+00
4.120000e+00   3.174813e+00   2.677933e+00   1.183975e+00   1.227320e+00
4.130000e+00   3.175079e+00   2.679494e+00   1.179752e+00   1.228667e+00
4.140000e+00   3.175298e+00   2.681035e+00   1.175502e+00   1.229946e+00
4.150000e+00   3.175472e+00   2.682555e+00   1.171225e+00   1.231159e+00
4.160000e+00   3.175599e+00   2.684055e+00   1.166922e+00   1.232304e+00
4.170000e+00   3.175681e+00   2.685534e+00   1.162595e+00   1.233382e+00
4.180000e+00   3.175717e+00   2.686993e+00   1.158243e+00   1.234391e+00
4.190000e+00   3.175707e+00   2.688431e+00   1.153868e+00   1.235332e+00
4.200000e+00   3.175653e+00   2.689848e+00   1.149470e+00   1.236205e+00
4.210000e+00   3.175553e+00   2.691245e+00   1.145050e+00   1.237010e+00
4.220000e+00   3.175408e+00   2.692622e+00   1.140610e+00   1.237746e+00
4.230000e+00   3.175219e+00   2.693978e+00   1.136149e+00   1.238413e+00
4.240000e+00   3.174986e+00   2.695313e+00   1.131668e+00   1.239012e+00
4.250000e+00   3.174709e+00   2.696628e+00   1.127170e+00   1.239542e+00
4.260000e+00   3.174389e+00   2.697922e+00   1.122654e+00   1.240004e+00
4.270000e+00   3.174026e+00   2.699196e+00   1.118121e+00   1.240398e+00
4.280000e+00   3.173620e+00   2.700450e+00   1.113572e+00   1.240723e+00
4.290000e+00   3.173173e+00   2.701683e+00   1.109009e+00   1.240981e+00
4.300000e+00   3.172683e+00   2.702895e+00   1.104432e+00   1.241172e+00
4.310000e+00   3.172153e+00   2.704087e+00   1.099843e+00   1.241295e+00
4.320000e+00   3.171582e+00   2.705259e+00   1.095241e+00   1.241352e+00
4.330000e+00   3.170972e+00   2.706411e+00   1.090629e+00   1.241342e+00
4.340000e+00   3.170322e+00   2.707542e+00   1.086007e+00   1.241267e+00
4.350000e+00   3.169633e+00   2.708653e+00   1.081377e+00   1.241127e+00
4.360000e+00   3.168907e+00   2.709745e+00   1.076738e+00   1.240923e+00
4.370000e+00   3.168143e+00   2.710816e+00   1.072094e+00   1.240654e+00
4.380000e+00   3.167343e+00   2.711867e+00   1.067444e+00   1.240323e+00
4.390000e+00   3.166507e+00   2.712899e+00   1.062789e+00   1.239929e+00
4.400000e+00   3.165636e+00   2.713911e+00   1.058132e+00   1.239473e+00
4.410000e+00   3.164731e+00   2.714903e+00   1.053472e+00   1.238957e+00
4.420000e+00   3.163792e+00   2.715876e+00   1.048812e+00   1.238381e+00
4.430000e+00   3.162821e+00   2.716830e+00   1.044152e+00   1.237746e+00
4.440000e+00   3.161818e+00   2.717764e+00   1.039494e+00   1.237053e+00
4.450000e+00   3.160784e+00   2.718680e+00   1.034838e+00   1.236304e+00
4.460000e+00   3.159720e+00   2.719576e+00   1.030187e+00   1.235498e+00
4.470000e+00   3.158628e+00   2.720453e+00   1.025541e+00   1.234638e+00
4.480000e+00   3.157507e+00   2.721312e+00   1.020902e+00   1.233724e+00
4.490000e+00   3.156360e+00   2.722152e+00   1.016270e+00   1.232758e+00
4.500000e+00   3.155186e+00   2.722973e+00   1.011648e+00   1.231740e+00
4.510000e+00   3.153988e+00   2.723777e+00   1.007036e+00   1.230673e+00
4.520000e+00   3.152765e+00   2.724562e+00   1.002437e+00   1.229557e+00
4.530000e+00   3.151520e+00   2.725329e+00   9.978500e-01   1.228394e+00
4.540000e+00   3.150253e+00   2.726079e+00   9.932782e-01   1.227185e+00
4.550000e+00   3.148965e+00   2.726811e+00   9.887225e-01   1.225932e+00
4.560000e+00   3.147657e+00   2.727525e+00   9.841843e-01   1.224636e+00
4.570000e+00   3.146331e+00   2.728222e+00   9.796650e-01   1.223298e+00
4.580000e+00   3.144987e+00   2.728902e+00   9.751661e-01   1.221920e+00
4.590000e+00   3.143628e+00   2.729565e+00   9.706890e-01   1.220504e+00
4.600000e+00   3.142253e+00   2.730212e+00   9.662352e-01   1.219052e+00
4.610000e+00   3.140864e+00   2.730842e+00   9.618062e-01   1.217564e+00
4.620000e+00   3.139463e+00   2.731455e+00   9.574036e-01   1.216042e+00
4.630000e+00   3.138051e+00   2.732053e+00   9.530288e-01   1.214489e+00
4.640000e+00   3.136628e+00   2.732635e+00   9.486834e-01   1.212906e+00
4.650000e+00   3.135196e+00   2.733201e+00   9.443689e-01   1.211295e+00
4.660000e+00   3.133756e+00   2.733751e+00   9.400870e-01   1.209657e+00
4.670000e+00   3.132310e+00   2.734286e+00   9.358391e-01   1.207994e+00
4.680000e+00   3.130858e+00   2.734806e+00   9.316269e-01   1.206308e+00
4.690000e+00   3.129403e+00   2.735312e+00   9.274519e-01   1.204601e+00
4.700000e+00   3.127944e+00   2.735802e+00   9.233159e-01   1.202875e+00
4.710000e+00   3.126484e+00   2.736279e+00   9.192203e-01   1.201132e+00
4.720000e+00   3.125024e+00   2.736741e+00   9.151668e-01   1.199373e+00
4.730000e+00   3.123565e+00   2.737189e+00   9.111571e-01   1.197600e+00
4.740000e+00   3.122108e+00   2.737624e+00   9.071927e-01   1.195816e+00
4.750000e+00   3.120655e+00   2.738045e+00   9.032754e-01   1.194022e+00
4.760000e+00   3.119206e+00   2.738453e+00   8.994068e-01   1.192221e+00
4.770000e+00   3.117764e+00   2.738848e+00   8.955885e-01   1.190414e+00
4.780000e+00   3.116329e+00   2.739231e+00   8.918222e-01   1.188603e+00
4.790000e+00   3.114903e+00   2.739600e+00   8.881096e-01   1.186790e+00
4.800000e+00   3.113486e+00   2.739958e+00   8.844522e-01   1.184977e+00
4.810000e+00   3.112081e+00   2.740304e+00   8.808518e-01   1.183167e+00
4.820000e+00   3.110688e+00   2.740638e+00   8.773101e-01   1.181361e+00
4.830000e+00   3.109309e+00   2.740960e+00   8.738285e-01   1.179560e+00
4.840000e+00   3.107944e+00   2.741271e+00   8.704088e-01   1.177768e+00
4.850000e+00   3.106596e+00   2.741571e+00   8.670527e-01   1.175987e+00
4.860000e+00   3.105265e+00   2.741860e+00   8.637616e-01   1.174217e+00
4.870000e+00   3.103952e+00   2.742139e+00   8.605373e-01   1.172462e+00
4.880000e+00   3.102659e+00   2.742408e+00   8.573813e-01   1.170722e+00
4.890000e+00   3.101387e+00   2.742666e+00   8.542952e-01   1.169001e+00
4.900000e+00   3.100137e+00   2.742915e+00   8.512805e-01   1.167299e+00
4.910000e+00   3.098910e+00   2.743154e+00   8.483388e-01   1.165620e+00
4.920000e+00   3.097707e+00   2.743383e+00   8.454716e-01   1.163964e+00
4.930000e+00   3.096529e+00   2.743604e+00   8.426804e-01   1.162335e+00
4.940000e+00   3.095379e+00   2.743816e+00   8.399667e-01   1.160732e+00
4.950000e+00   3.094255e+00   2.744019e+00   8.373319e-01   1.159160e+00
4.960000e+00   3.093160e+00   2.744213e+00   8.347774e-01   1.157618e+00
4.970000e+00   3.092095e+00   2.744400e+00   8.323045e-01   1.156110e+00
4.980000e+00   3.091061e+00   2.744578e+00   8.299148e-01   1.154637e+00
4.990000e+00   3.090058e+00   2.744749e+00   8.276094e-01   1.153200e+00
5.000000e+00   3.089087e+00   2.744912e+00   8.253897e-01   1.151801e+00
5.010000e+00   3.088150e+00   2.745068e+00   8.232568e-01   1.150443e+00
5.020000e+00   3.087247e+00   2.745217e+00   8.212121e-01   1.149126e+00
5.030000e+00   3.086380e+00   2.745359e+00   8.192567e-01   1.147852e+00
5.040000e+00   3.085549e+00   2.745494e+00   8.173917e-01   1.146622e+00
5.050000e+00   3.084754e+00   2.745623e+00   8.156182e-01   1.145439e+00
5.060000e+00   3.083997e+00   2.745745e+00   8.139372e-01   1.144304e+00
5.070000e+00   3.083279e+00   2.745861e+00   8.123497e-01   1.143217e+00
5.080000e+00   3.082600e+00   2.745971e+00   8.108567e-01   1.142181e+00
5.090000e+00   3.081960e+00   2.746075e+00   8.094591e-01   1.141195e+00
5.100000e+00   3.081361e+00   2.746174e+00   8.081577e-01   1.140263e+00
5.110000e+00   3.080804e+00   2.746267e+00   8.069533e-01   1.139384e+00
5.120000e+00   3.080287e+00   2.746354e+00   8.058466e-01   1.138560e+00
5.130000e+00   3.079813e+00   2.746436e+00   8.048384e-01   1.137792e+00
5.140000e+00   3.079382e+00   2.746513e+00   8.039292e-01   1.137081e+00
5.150000e+00   3.078993e+00   2.746586e+00   8.031197e-01   1.136427e+00
5.160000e+00   3.078649e+00   2.746653e+00   8.024103e-01   1.135832e+00
5.170000e+00   3.078348e+00   2.746715e+00   8.018015e-01   1.135296e+00
5.180000e+00   3.078091e+00   2.746773e+00   8.012937e-01   1.134819e+00
5.190000e+00   3.077879e+00   2.746826e+00   8.008873e-01   1.134403e+00
5.200000e+00   3.077712e+00   2.746874e+00   8.005825e-01   1.134047e+00
5.210000e+00   3.077590e+00   2.746918e+00   8.003796e-01   1.133753e+00
5.220000e+00   3.077513e+00   2.746957e+00   8.002788e-01   1.133520e+00
5.230000e+00   3.077482e+00   2.746992e+00   8.002800e-01   1.133349e+00
5.240000e+00   3.077496e+00   2.747023e+00   8.003834e-01   1.133240e+00
5.250000e+00   3.077555e+00   2.747049e+00   8.005889e-01   1.133193e+00
5.260000e+00   3.077660e+00   2.747071e+00   8.008965e-01   1.133207e+00
5.270000e+00   3.077811e+00   2.747088e+00   8.013060e-01   1.133284e+00
5.280000e+00   3.078007e+00   2.747102e+00   8.018172e-01   1.133422e+00
5.290000e+00   3.078248e+00   2.747111e+00   8.024298e-01   1.133622e+00
5.300000e+00   3.078534e+00   2.747115e+00   8.031434e-01   1.133883e+00
5.310000e+00   3.078865e+00   2.747115e+00   8.039577e-01   1.134205e+00
5.320000e+00   3.079241e+00   2.747111e+00   8.048723e-01   1.134587e+00
5.330000e+00   3.079661e+00   2.747102e+00   8.058865e-01   1.135029e+00
5.340000e+00   3.080125e+00   2.747088e+00   8.069998e-01   1.135530e+00
5.350000e+00   3.080633e+00   2.747070e+00   8.082116e-01   1.136090e+00
5.360000e+00   3.081184e+00   2.747047e+00   8.095211e-01   1.136707e+00
5.370000e+00   3.081778e+00   2.747019e+00   8.109277e-01   1.137381e+00
5.380000e+00   3.082414e+00   2.746986e+00   8.124305e-01   1.138111e+00
5.390000e+00   3.083091e+00   2.746948e+00   8.140287e-01   1.138897e+00
5.400000e+00   3.083810e+00   2.746905e+00   8.157214e-01   1.139736e+00
5.410000e+00   3.084570e+00   2.746857e+00   8.175075e-01   1.140628e+00
5.420000e+00   3.085369e+00   2.746803e+00   8.193861e-01   1.141571e+00
5.430000e+00   3.086208e+00   2.746743e+00   8.213561e-01   1.142565e+00
5.440000e+00   3.087085e+00   2.746677e+00   8.234164e-01   1.143608e+00
5.450000e+00   3.087999e+00   2.746606e+00   8.255658e-01   1.144699e+00
5.460000e+00   3.088951e+00   2.746528e+00   8.278032e-01   1.145837e+00
5.470000e+00   3.089938e+00   2.746444e+00   8.301273e-01   1.147019e+00
5.480000e+00   3.090961e+00   2.746354e+00   8.325368e-01   1.148245e+00
5.490000e+00   3.092018e+00   2.746256e+00   8.350304e-01   1.149513e+00
5.500000e+00   3.093109e+00   2.746152e+00   8.376068e-01   1.150821e+00
5.510000e+00   3.094232e+00   2.746040e+00   8.402646e-01   1.152167e+00
5.520000e+00   3.095386e+00   2.745921e+00   8.430023e-01   1.153551e+00
5.530000e+00   3.096571e+00   2.745794e+00   8.458186e-01   1.154970e+00
5.540000e+00   3.097785e+00   2.745660e+00   8.487120e-01   1.156422e+00
5.550000e+00   3.099028e+00   2.745517e+00   8.516809e-01   1.157907e+00
5.560000e+00   3.100297e+00   2.745366e+00   8.547238e-01   1.159421e+00
5.570000e+00   3.101593e+00   2.745206e+00   8.578393e-01   1.160963e+00
5.580000e+00   3.102914e+00   2.745038e+00   8.610257e-01   1.162532e+00
5.590000e+00   3.104259e+00   2.744860e+00   8.642814e-01   1.164124e+00
5.600000e+00   3.105626e+00   2.744673e+00   8.676049e-01   1.165740e+00
5.610000e+00   3.107015e+00   2.744476e+00   8.709946e-01   1.167375e+00
5.620000e+00   3.108425e+00   2.744269e+00   8.744487e-01   1.169030e+00
5.630000e+00   3.109853e+00   2.744052e+00   8.779658e-01   1.170700e+00
5.640000e+00   3.111299e+00   2.743824e+00   8.815441e-01   1.172386e+00
5.650000e+00   3.112762e+00   2.743586e+00   8.851821e-01   1.174084e+00
5.660000e+00   3.114240e+00   2.743337e+00   8.888779e-01   1.175792e+00
5.670000e+00   3.115732e+00   2.743076e+00   8.926301e-01   1.177510e+00
5.680000e+00   3.117237e+00   2.742804e+00   8.964370e-01   1.179234e+00
5.690000e+00   3.118753e+00   2.742520e+00   9.002968e-01   1.180962e+00
5.700000e+00   3.120280e+00   2.742224e+00   9.042079e-01   1.182693e+00
5.710000e+00   3.121816e+00   2.741915e+00   9.081686e-01   1.184425e+00
5.720000e+00   3.123359e+00   2.741594e+00   9.121774e-01   1.186156e+00
5.730000e+00   3.124908e+00   2.741260e+00   9.162324e-01   1.187883e+00
5.740000e+00   3.126463e+00   2.740912e+00   9.203321e-01   1.189604e+00
5.750000e+00   3.128021e+00   2.740551e+00   9.244748e-01   1.191319e+00
5.760000e+00   3.129582e+00   2.740176e+00   9.286589e-01   1.193024e+00
5.770000e+00   3.131143e+00   2.739788e+00   9.328827e-01   1.194718e+00
5.780000e+00   3.132705e+00   2.739385e+00   9.371446e-01   1.196399e+00
5.790000e+00   3.134265e+00   2.738967e+00   9.414431e-01   1.198065e+00
5.800000e+00   3.135822e+00   2.738535e+00   9.457764e-01   1.199714e+00
5.810000e+00   3.137375e+00   2.738087e+00   9.501430e-01   1.201344e+00
5.820000e+00   3.138922e+00   2.737624e+00   9.545414e-01   1.202954e+00
5.830000e+00   3.140463e+00   2.737146e+00   9.589698e-01   1.204541e+00
5.840000e+00   3.141996e+00   2.736652e+00   9.634268e-01   1.206103e+00
5.850000e+00   3.143520e+00   2.736141e+00   9.679109e-01   1.207640e+00
5.860000e+00   3.145033e+00   2.735615e+00   9.724204e-01   1.209149e+00
5.870000e+00   3.146534e+00   2.735072e+00   9.769538e-01   1.210628e+00
5.880000e+00   3.148023e+00   2.734512e+00   9.815097e-01   1.212077e+00
5.890000e+00   3.149497e+00   2.733936e+00   9.860865e-01   1.213492e+00
5.900000e+00   3.150956e+00   2.733342e+00   9.906827e-01   1.214873e+00
5.910000e+00   3.152399e+00   2.732731e+00   9.952970e-01   1.216217e+00
5.920000e+00   3.153823e+00   2.732102e+00   9.999278e-01   1.217525e+00
5.930000e+00   3.155229e+00   2.731455e+00   1.004574e+00   1.218792e+00
5.940000e+00   3.156615e+00   2.730791e+00   1.009233e+00   1.220019e+00
5.950000e+00   3.157979e+00   2.730108e+00   1.013905e+00   1.221204e+00
5.960000e+00   3.159322e+00   2.729407e+00   1.018588e+00   1.222346e+00
5.970000e+00   3.160640e+00   2.728687e+00   1.023281e+00   1.223442e+00
5.980000e+00   3.161935e+00   2.727949e+00   1.027981e+00   1.224492e+00
5.990000e+00   3.163204e+00   2.727192e+00   1.032688e+00   1.225495e+00
6.000000e+00   3.164446e+00   2.726415e+00   1.037401e+00   1.226448e+00
6.010000e+00   3.165660e+00   2.725620e+00   1.042119e+00   1.227351e+00
6.020000e+00   3.166847e+00   2.724805e+00   1.046839e+00   1.228203e+00
6.030000e+00   3.168003e+00   2.723971e+00   1.051560e+00   1.229003e+00
6.040000e+00   3.169129e+00   2.723117e+00   1.056282e+00   1.229749e+00
6.050000e+00   3.170224e+00   2.722243e+00   1.061004e+00   1.230440e+00
6.060000e+00   3.171286e+00   2.721349e+00   1.065723e+00   1.231076e+00
6.070000e+00   3.172315e+00   2.720436e+00   1.070439e+00   1.231655e+00
6.080000e+00   3.173310e+00   2.719502e+00   1.075151e+00   1.232177e+00
6.090000e+00   3.174270e+00   2.718548e+00   1.079857e+00   1.232640e+00
6.100000e+00   3.175195e+00   2.717573e+00   1.084556e+00   1.233043e+00
6.110000e+00   3.176083e+00   2.716578e+00   1.089248e+00   1.233387e+00
6.120000e+00   3.176933e+00   2.715563e+00   1.093930e+00   1.233670e+00
6.130000e+00   3.177746e+00   2.714526e+00   1.098603e+00   1.233891e+00
6.140000e+00   3.178520e+00   2.713470e+00   1.103264e+00   1.234050e+00
6.150000e+00   3.179255e+00   2.712392e+00   1.107914e+00   1.234146e+00
6.160000e+00   3.179949e+00   2.711293e+00   1.112550e+00   1.234179e+00
6.170000e+00   3.180603e+00   2.710174e+00   1.117171e+00   1.234148e+00
6.180000e+00   3.181216e+00   2.709034e+00   1.121778e+00   1.234053e+00
6.190000e+00   3.181787e+00   2.707872e+00   1.126368e+00   1.233892e+00
6.200000e+00   3.182315e+00   2.706690e+00   1.130941e+00   1.233667e+00
6.210000e+00   3.182801e+00   2.705486e+00   1.135496e+00   1.233376e+00
6.220000e+00   3.183243e+00   2.704261e+00   1.140032e+00   1.233019e+00
6.230000e+00   3.183642e+00   2.703015e+00   1.144548e+00   1.232596e+00
6.240000e+00   3.183996e+00   2.701748e+00   1.149043e+00   1.232107e+00
6.250000e+00   3.184306e+00   2.700460e+00   1.153517e+00   1.231551e+00
6.260000e+00   3.184570e+00   2.699150e+00   1.157967e+00   1.230929e+00
6.270000e+00   3.184789e+00   2.697820e+00   1.162394e+00   1.230240e+00
6.280000e+00   3.184963e+00   2.696468e+00   1.166797e+00   1.229485e+00
6.290000e+00   3.185090e+00   2.695095e+00   1.171175e+00   1.228663e+00
6.300000e+00   3.185172e+00   2.693701e+00   1.175527e+00   1.227775e+00
6.310000e+00   3.185207e+00   2.692285e+00   1.179852e+00   1.226821e+00
6.320000e+00   3.185195e+00   2.690849e+00   1.184150e+00   1.225800e+00
6.330000e+00   3.185136e+00   2.689392e+00   1.188419e+00   1.224714e+00
6.340000e+00   3.185031e+00   2.687913e+00   1.192660e+00   1.223562e+00
6.350000e+00   3.184878e+00   2.686414e+00   1.196871e+00   1.222345e+00
6.360000e+00   3.184678e+00   2.684894e+00   1.201052e+00   1.221063e+00
6.370000e+00   3.184431e+00   2.683352e+00   1.205202e+00   1.219717e+00
6.380000e+00   3.184137e+00   2.681791e+00   1.209320e+00   1.218307e+00
6.390000e+00   3.183796e+00   2.680208e+00   1.213407e+00   1.216833e+00
6.400000e+00   3.183407e+00   2.678605e+00   1.217460e+00   1.215297e+00
6.410000e+00   3.182971e+00   2.676981e+00   1.221479e+00   1.213698e+00
6.420000e+00   3.182488e+00   2.675337e+00   1.225465e+00   1.212038e+00
6.430000e+00   3.181958e+00   2.673673e+00   1.229416e+00   1.210317e+00
6.440000e+00   3.181382e+00   2.671988e+00   1.233332e+00   1.208536e+00
6.450000e+00   3.180759e+00   2.670284e+00   1.237212e+00   1.206696e+00
6.460000e+00   3.180089e+00   2.668559e+00   1.241056e+00   1.204798e+00
6.470000e+00   3.179373e+00   2.666815e+00   1.244864e+00   1.202841e+00
6.480000e+00   3.178612e+00   2.665051e+00   1.248634e+00   1.200829e+00
6.490000e+00   3.177804e+00   2.663267e+00   1.252366e+00   1.198760e+00
6.500000e+00   3.176952e+00   2.661464e+00   1.256061e+00   1.196638e+00
6.510000e+00   3.176054e+00   2.659642e+00   1.259716e+00   1.194462e+00
6.520000e+00   3.175112e+00   2.657801e+00   1.263333e+00   1.192233e+00
6.530000e+00   3.174125e+00   2.655940e+00   1.266910e+00   1.189953e+00
6.540000e+00   3.173095e+00   2.654061e+00   1.270448e+00   1.187624e+00
6.550000e+00   3.172021e+00   2.652164e+00   1.273945e+00   1.185246e+00
6.560000e+00   3.170904e+00   2.650248e+00   1.277402e+00   1.182820e+00
6.570000e+00   3.169745e+00   2.648313e+00   1.280818e+00   1.180349e+00
6.580000e+00   3.168543e+00   2.646361e+00   1.284193e+00   1.177833e+00
6.590000e+00   3.167301e+00   2.644391e+00   1.287526e+00   1.175273e+00
6.600000e+00   3.166017e+00   2.642403e+00   1.290817e+00   1.172672e+00
6.610000e+00   3.164693e+00   2.640398e+00   1.294067e+00   1.170031e+00
6.620000e+00   3.163329e+00   2.638375e+00   1.297274e+00   1.167351e+00
6.630000e+00   3.161927e+00   2.636336e+00   1.300438e+00   1.164634e+00
6.640000e+00   3.160485e+00   2.634280e+00   1.303560e+00   1.161882e+00
6.650000e+00   3.159006e+00   2.632207e+00   1.306638e+00   1.159096e+00
6.660000e+00   3.157490e+00   2.630118e+00   1.309673e+00   1.156278e+00
6.670000e+00   3.155937e+00   2.628013e+00   1.312664e+00   1.153430e+00
6.680000e+00   3.154349e+00   2.625892e+00   1.315612e+00   1.150553e+00
6.690000e+00   3.152725e+00   2.623756e+00   1.318516e+00   1.147649e+00
6.700000e+00   3.151068e+00   2.621604e+00   1.321376e+00   1.144721e+00
6.710000e+00   3.149377e+00   2.619437e+00   1.324191e+00   1.141770e+00
6.720000e+00   3.147653e+00   2.617256e+00   1.326963e+00   1.138798e+00
6.730000e+00   3.145897e+00   2.615059e+00   1.329690e+00   1.135806e+00
6.740000e+00   3.144110e+00   2.612849e+00   1.332372e+00   1.132798e+00
6.750000e+00   3.142293e+00   2.610625e+00   1.335009e+00   1.129775e+00
6.760000e+00   3.140446e+00   2.608387e+00   1.337602e+00   1.126738e+00
6.770000e+00   3.138570e+00   2.606135e+00   1.340150e+00   1.123691e+00
6.780000e+00   3.136667e+00   2.603870e+00   1.342653e+00   1.120635e+00
6.790000e+00   3.134737e+00   2.601593e+00   1.345111e+00   1.117572e+00
6.800000e+00   3.132781e+00   2.599303e+00   1.347524e+00   1.114504e+00
6.810000e+00   3.130800e+00   2.597001e+00   1.349892e+00   1.111435e+00
6.820000e+00   3.128795e+00   2.594686e+00   1.352215e+00   1.108365e+00
6.830000e+00   3.126766e+00   2.592361e+00   1.354493e+00   1.105297e+00
6.840000e+00   3.124715e+00   2.590023e+00   1.356726e+00   1.102233e+00
6.850000e+00   3.122643e+00   2.587675e+00   1.358914e+00   1.099176e+00
6.860000e+00   3.120549e+00   2.585316e+00   1.361057e+00   1.096127e+00
6.870000e+00   3.118437e+00   2.582947e+00   1.363154e+00   1.093090e+00
6.880000e+00   3.116306e+00   2.580567e+00   1.365207e+00   1.090066e+00
6.890000e+00   3.114157e+00   2.578178e+00   1.367215e+00   1.087057e+00
6.900000e+00   3.111991e+00   2.575779e+00   1.369178e+00   1.084067e+00
6.910000e+00   3.109809e+00   2.573371e+00   1.371096e+00   1.081096e+00
6.920000e+00   3.107613e+00   2.570955e+00   1.372969e+00   1.078149e+00
6.930000e+00   3.105402e+00   2.568530e+00   1.374797e+00   1.075226e+00
6.940000e+00   3.103179e+00   2.566096e+00   1.376581e+00   1.072330e+00
6.950000e+00   3.100944e+00   2.563655e+00   1.378321e+00   1.069464e+00
6.960000e+00   3.098697e+00   2.561207e+00   1.380016e+00   1.066630e+00
6.970000e+00   3.096441e+00   2.558751e+00   1.381666e+00   1.063830e+00
6.980000e+00   3.094175e+00   2.556289e+00   1.383273e+00   1.061067e+00
6.990000e+00   3.091901e+00   2.553820e+00   1.384835e+00   1.058343e+00
7.000000e+00   3.089620e+00   2.551345e+00   1.386354e+00   1.055659e+00
7.010000e+00   3.087333e+00   2.548864e+00   1.387828e+00   1.053019e+00
7.020000e+00   3.085040e+00   2.546377e+00   1.389259e+00   1.050425e+00
7.030000e+00   3.082742e+00   2.543886e+00   1.390646e+00   1.047878e+00
7.040000e+00   3.080441e+00   2.541389e+00   1.391990e+00   1.045382e+00
7.050000e+00   3.078138e+00   2.538889e+00   1.393290e+00   1.042938e+00
7.060000e+00   3.075832e+00   2.536384e+00   1.394548e+00   1.040548e+00
7.070000e+00   3.073526e+00   2.533875e+00   1.395762e+00   1.038215e+00
7.080000e+00   3.071220e+00   2.531362e+00   1.396933e+00   1.035941e+00
7.090000e+00   3.068915e+00   2.528847e+00   1.398062e+00   1.033728e+00
7.100000e+00   3.066611e+00   2.526328e+00   1.399148e+00   1.031578e+00
7.110000e+00   3.064310e+00   2.523807e+00   1.400192e+00   1.029492e+00
7.120000e+00   3.062012e+00   2.521284e+00   1.401193e+00   1.027473e+00
7.130000e+00   3.059718e+00   2.518759e+00   1.402152e+00   1.025523e+00
7.140000e+00   3.057430e+00   2.516233e+00   1.403069e+00   1.023644e+00
7.150000e+00   3.055147e+00   2.513705e+00   1.403945e+00   1.021837e+00
7.160000e+00   3.052871e+00   2.511176e+00   1.404779e+00   1.020105e+00
7.170000e+00   3.050602e+00   2.508646e+00   1.405571e+00   1.018448e+00
7.180000e+00   3.048341e+00   2.506116e+00   1.406322e+00   1.016869e+00
7.190000e+00   3.046089e+00   2.503586e+00   1.407032e+00   1.015370e+00
7.200000e+00   3.043846e+00   2.501056e+00   1.407700e+00   1.013951e+00
7.210000e+00   3.041614e+00   2.498527e+00   1.408328e+00   1.012615e+00
7.220000e+00   3.039392e+00   2.495998e+00   1.408915e+00   1.011362e+00
7.230000e+00   3.037182e+00   2.493471e+00   1.409462e+00   1.010195e+00
7.240000e+00   3.034983e+00   2.490944e+00   1.409967e+00   1.009113e+00
7.250000e+00   3.032797e+00   2.488420e+00   1.410433e+00   1.008120e+00
7.260000e+00   3.030625e+00   2.485897e+00   1.410858e+00   1.007215e+00
7.270000e+00   3.028466e+00   2.483376e+00   1.411243e+00   1.006400e+00
7.280000e+00   3.026321e+00   2.480857e+00   1.411588e+00   1.005676e+00
7.290000e+00   3.024191e+00   2.478341e+00   1.411893e+00   1.005044e+00
7.300000e+00   3.022076e+00   2.475828e+00   1.412158e+00   1.004504e+00
7.310000e+00   3.019976e+00   2.473317e+00   1.412384e+00   1.004058e+00
7.320000e+00   3.017893e+00   2.470810e+00   1.412570e+00   1.003706e+00
7.330000e+00   3.015826e+00   2.468306e+00   1.412716e+00   1.003448e+00
7.340000e+00   3.013776e+00   2.465806e+00   1.412823e+00   1.003285e+00
7.350000e+00   3.011743e+00   2.463309e+00   1.412890e+00   1.003218e+00
7.360000e+00   3.009728e+00   2.460817e+00   1.412919e+00   1.003247e+00
7.370000e+00   3.007730e+00   2.458328e+00   1.412907e+00   1.003372e+00
7.380000e+00   3.005750e+00   2.455844e+00   1.412857e+00   1.003593e+00
7.390000e+00   3.003788e+00   2.453364e+00   1.412768e+00   1.003910e+00
7.400000e+00   3.001845e+00   2.450889e+00   1.412639e+00   1.004324e+00
7.410000e+00   2.999920e+00   2.448419e+00   1.412471e+00   1.004833e+00
7.420000e+00   2.998014e+00   2.445953e+00   1.412265e+00   1.005439e+00
7.430000e+00   2.996126e+00   2.443493e+00   1.412019e+00   1.006140e+00
7.440000e+00   2.994258e+00   2.441038e+00   1.411734e+00   1.006937e+00
7.450000e+00   2.992408e+00   2.438588e+00   1.411410e+00   1.007828e+00
7.460000e+00   2.990577e+00   2.436143e+00   1.411047e+00   1.008814e+00
7.470000e+00   2.988765e+00   2.433704e+00   1.410646e+00   1.009893e+00
7.480000e+00   2.986972e+00   2.431270e+00   1.410205e+00   1.011065e+00
7.490000e+00   2.985198e+00   2.428842e+00   1.409725e+00   1.012330e+00
7.500000e+00   2.983443e+00   2.426419e+00   1.409206e+00   1.013685e+00
7.510000e+00   2.981706e+00   2.424003e+00   1.408648e+00   1.015130e+00
7.520000e+00   2.979987e+00   2.421592e+00   1.408051e+00   1.016665e+00
7.530000e+00   2.978287e+00   2.419187e+00   1.407415e+00   1.018288e+00
7.540000e+00   2.976604e+00   2.416788e+00   1.406739e+00   1.019997e+00
7.550000e+00   2.974940e+00   2.414395e+00   1.406025e+00   1.021792e+00
7.560000e+00   2.973293e+00   2.412008e+00   1.405271e+00   1.023672e+00
7.570000e+00   2.971663e+00   2.409626e+00   1.404477e+00   1.025634e+00
7.580000e+00   2.970050e+00   2.407251e+00   1.403645e+00   1.027677e+00
7.590000e+00   2.968453e+00   2.404882e+00   1.402772e+00   1.029800e+00
7.600000e+00   2.966873e+00   2.402519e+00   1.401861e+00   1.032001e+00
7.610000e+00   2.965309e+00   2.400161e+00   1.400909e+00   1.034279e+00
7.620000e+00   2.963759e+00   2.397810e+00   1.399918e+00   1.036632e+00
7.630000e+00   2.962225e+00   2.395465e+00   1.398887e+00   1.039057e+00
7.640000e+00   2.960705e+00   2.393125e+00   1.397816e+00   1.041553e+00
7.650000e+00   2.959198e+00   2.390792e+00   1.396705e+00   1.044119e+00
7.660000e+00   2.957705e+00   2.388464e+00   1.395554e+00   1.046752e+00
7.670000e+00   2.956225e+00   2.386142e+00   1.394363e+00   1.049451e+00
7.680000e+00   2.954757e+00   2.383825e+00   1.393132e+00   1.052212e+00
7.690000e+00   2.953301e+00   2.381514e+00   1.391860e+00   1.055036e+00
7.700000e+00   2.951855e+00   2.379209e+00   1.390548e+00   1.057918e+00
7.710000e+00   2.950420e+00   2.376910e+00   1.389195e+00   1.060857e+00
7.720000e+00   2.948995e+00   2.374615e+00   1.387802e+00   1.063851e+00
7.730000e+00   2.947579e+00   2.372326e+00   1.386368e+00   1.066898e+00
7.740000e+00   2.946171e+00   2.370043e+00   1.384893e+00   1.069996e+00
7.750000e+00   2.944770e+00   2.367764e+00   1.383377e+00   1.073141e+00
7.760000e+00   2.943376e+00   2.365490e+00   1.381820e+00   1.076333e+00
7.770000e+00   2.941989e+00   2.363222e+00   1.380222e+00   1.079569e+00
7.780000e+00   2.940607e+00   2.360958e+00   1.378583e+00   1.082845e+00
7.790000e+00   2.939229e+00   2.358699e+00   1.376902e+00   1.086162e+00
7.800000e+00   2.937855e+00   2.356445e+00   1.375180e+00   1.089514e+00
7.810000e+00   2.936484e+00   2.354195e+00   1.373417e+00   1.092902e+00
7.820000e+00   2.935116e+00   2.351949e+00   1.371612e+00   1.096321e+00
7.830000e+00   2.933749e+00   2.349708e+00   1.369765e+00   1.099771e+00
7.840000e+00   2.932382e+00   2.347471e+00   1.367877e+00   1.103248e+00
7.850000e+00   2.931015e+00   2.345238e+00   1.365948e+00   1.106750e+00
7.860000e+00   2.929647e+00   2.343009e+00   1.363976e+00   1.110275e+00
7.870000e+00   2.928277e+00   2.340783e+00   1.361963e+00   1.113820e+00
7.880000e+00   2.926904e+00   2.338562e+00   1.359907e+00   1.117383e+00
7.890000e+00   2.925527e+00   2.336343e+00   1.357811e+00   1.120962e+00
7.900000e+00   2.924146e+00   2.334129e+00   1.355672e+00   1.124555e+00
7.910000e+00   2.922759e+00   2.331917e+00   1.353491e+00   1.128159e+00
7.920000e+00   2.921366e+00   2.329709e+00   1.351269e+00   1.131771e+00
7.930000e+00   2.919966e+00   2.327504e+00   1.349004e+00   1.135391e+00
7.940000e+00   2.918557e+00   2.325302e+00   1.346698e+00   1.139014e+00
7.950000e+00   2.917140e+00   2.323102e+00   1.344350e+00   1.142640e+00
7.960000e+00   2.915713e+00   2.320906e+00   1.341961e+00   1.146265e+00
7.970000e+00   2.914276e+00   2.318712e+00   1.339529e+00   1.149888e+00
7.980000e+00   2.912827e+00   2.316520e+00   1.337057e+00   1.153506e+00
7.990000e+00   2.911365e+00   2.314331e+00   1.334542e+00   1.157117e+00
8.000000e+00   2.909891e+00   2.312144e+00   1.331986e+00   1.160719e+00
8.010000e+00   2.908402e+00   2.309959e+00   1.329389e+00   1.164310e+00
8.020000e+00   2.906899e+00   2.307776e+00   1.326751e+00   1.167888e+00
8.030000e+00   2.905380e+00   2.305596e+00   1.324071e+00   1.171450e+00
8.040000e+00   2.903844e+00   2.303417e+00   1.321351e+00   1.174996e+00
8.050000e+00   2.902291e+00   2.301240e+00   1.318590e+00   1.178521e+00
8.060000e+00   2.900721e+00   2.299064e+00   1.315788e+00   1.182025e+00
8.070000e+00   2.899131e+00   2.296891e+00   1.312946e+00   1.185506e+00
8.080000e+00   2.897521e+00   2.294719e+00   1.310064e+00   1.188962e+00
8.090000e+00   2.895892e+00   2.292548e+00   1.307141e+00   1.192390e+00
8.100000e+00   2.894241e+00   2.290379e+00   1.304179e+00   1.195789e+00
8.110000e+00   2.892568e+00   2.288211e+00   1.301177e+00   1.199157e+00
8.120000e+00   2.890873e+00   2.286044e+00   1.298136e+00   1.202493e+00
8.130000e+00   2.889154e+00   2.283879e+00   1.295056e+00   1.205793e+00
8.140000e+00   2.887412e+00   2.281715e+00   1.291938e+00   1.209058e+00
8.150000e+00   2.885645e+00   2.279551e+00   1.288781e+00   1.212285e+00
8.160000e+00   2.883852e+00   2.277390e+00   1.285585e+00   1.215472e+00
8.170000e+00   2.882034e+00   2.275229e+00   1.282353e+00   1.218617e+00
8.180000e+00   2.880190e+00   2.273069e+00   1.279082e+00   1.221720e+00
8.190000e+00   2.878318e+00   2.270910e+00   1.275775e+00   1.224779e+00
8.200000e+00   2.876419e+00   2.268752e+00   1.272431e+00   1.227791e+00
8.210000e+00   2.874492e+00   2.266596e+00   1.269050e+00   1.230756e+00
8.220000e+00   2.872537e+00   2.264440e+00   1.265634e+00   1.233673e+00
8.230000e+00   2.870552e+00   2.262285e+00   1.262183e+00   1.236539e+00
8.240000e+00   2.868537e+00   2.260131e+00   1.258696e+00   1.239354e+00
8.250000e+00   2.866493e+00   2.257979e+00   1.255175e+00   1.242116e+00
8.260000e+00   2.864418e+00   2.255827e+00   1.251620e+00   1.244824e+00
8.270000e+00   2.862313e+00   2.253676e+00   1.248031e+00   1.247476e+00
8.280000e+00   2.860176e+00   2.251527e+00   1.244410e+00   1.250072e+00
8.290000e+00   2.858008e+00   2.249378e+00   1.240755e+00   1.252611e+00
8.300000e+00   2.855808e+00   2.247231e+00   1.237069e+00   1.255091e+00
8.310000e+00   2.853576e+00   2.245085e+00   1.233352e+00   1.257511e+00
8.320000e+00   2.851312e+00   2.242940e+00   1.229603e+00   1.259871e+00
8.330000e+00   2.849015e+00   2.240797e+00   1.225825e+00   1.262169e+00
8.340000e+00   2.846686e+00   2.238655e+00   1.222017e+00   1.264404e+00
8.350000e+00   2.844323e+00   2.236514e+00   1.218179e+00   1.266576e+00
8.360000e+00   2.841927e+00   2.234376e+00   1.214314e+00   1.268684e+00
8.370000e+00   2.839499e+00   2.232238e+00   1.210420e+00   1.270727e+00
8.380000e+00   2.837037e+00   2.230103e+00   1.206500e+00   1.272705e+00
8.390000e+00   2.834542e+00   2.227969e+00   1.202553e+00   1.274616e+00
8.400000e+00   2.832013e+00   2.225837e+00   1.198581e+00   1.276460e+00
8.410000e+00   2.829452e+00   2.223708e+00   1.194584e+00   1.278237e+00
8.420000e+00   2.826857e+00   2.221580e+00   1.190562e+00   1.279946e+00
8.430000e+00   2.824229e+00   2.219455e+00   1.186517e+00   1.281587e+00
8.440000e+00   2.821568e+00   2.217333e+00   1.182450e+00   1.283158e+00
8.450000e+00   2.818875e+00   2.215213e+00   1.178360e+00   1.284661e+00
8.460000e+00   2.816148e+00   2.213096e+00   1.174250e+00   1.286093e+00
8.470000e+00   2.813390e+00   2.210981e+00   1.170119e+00   1.287456e+00
8.480000e+00   2.810599e+00   2.208870e+00   1.165969e+00   1.288749e+00
8.490000e+00   2.807776e+00   2.206762e+00   1.161801e+00   1.289971e+00
8.500000e+00   2.804922e+00   2.204658e+00   1.157615e+00   1.291124e+00
8.510000e+00   2.802037e+00   2.202557e+00   1.153412e+00   1.292205e+00
8.520000e+00   2.799120e+00   2.200460e+00   1.149193e+00   1.293216e+00
8.530000e+00   2.796174e+00   2.198366e+00   1.144959e+00   1.294157e+00
8.540000e+00   2.793198e+00   2.196277e+00   1.140711e+00   1.295027e+00
8.550000e+00   2.790192e+00   2.194193e+00   1.136451e+00   1.295827e+00
8.560000e+00   2.787157e+00   2.192113e+00   1.132178e+00   1.296557e+00
8.570000e+00   2.784094e+00   2.190038e+00   1.127894e+00   1.297216e+00
8.580000e+00   2.781004e+00   2.187968e+00   1.123601e+00   1.297806e+00
8.590000e+00   2.777886e+00   2.185903e+00   1.119298e+00   1.298327e+00
8.600000e+00   2.774742e+00   2.183844e+00   1.114987e+00   1.298778e+00
8.610000e+00   2.771573e+00   2.181791e+00   1.110670e+00   1.299161e+00
8.620000e+00   2.768378e+00   2.179743e+00   1.106346e+00   1.299475e+00
8.630000e+00   2.765160e+00   2.177703e+00   1.102018e+00   1.299722e+00
8.640000e+00   2.761918e+00   2.175668e+00   1.097687e+00   1.299901e+00
8.650000e+00   2.758654e+00   2.173641e+00   1.093353e+00   1.300014e+00
8.660000e+00   2.755368e+00   2.171620e+00   1.089017e+00   1.300061e+00
8.670000e+00   2.752061e+00   2.169608e+00   1.084682e+00   1.300042e+00
8.680000e+00   2.748735e+00   2.167602e+00   1.080347e+00   1.299959e+00
8.690000e+00   2.745390e+00   2.165605e+00   1.076015e+00   1.299813e+00
8.700000e+00   2.742028e+00   2.163617e+00   1.071686e+00   1.299603e+00
8.710000e+00   2.738648e+00   2.161637e+00   1.067362e+00   1.299331e+00
8.720000e+00   2.735254e+00   2.159665e+00   1.063044e+00   1.298998e+00
8.730000e+00   2.731844e+00   2.157704e+00   1.058733e+00   1.298604e+00
8.740000e+00   2.728422e+00   2.155752e+00   1.054430e+00   1.298152e+00
8.750000e+00   2.724987e+00   2.153810e+00   1.050137e+00   1.297641e+00
8.760000e+00   2.721542e+00   2.151878e+00   1.045855e+00   1.297073e+00
8.770000e+00   2.718087e+00   2.149957e+00   1.041586e+00   1.296449e+00
8.780000e+00   2.714623e+00   2.148047e+00   1.037330e+00   1.295770e+00
8.790000e+00   2.711153e+00   2.146148e+00   1.033089e+00   1.295038e+00
8.800000e+00   2.707677e+00   2.144261e+00   1.028865e+00   1.294254e+00
8.810000e+00   2.704196e+00   2.142387e+00   1.024658e+00   1.293418e+00
8.820000e+00   2.700713e+00   2.140525e+00   1.020470e+00   1.292533e+00
8.830000e+00   2.697227e+00   2.138676e+00   1.016303e+00   1.291600e+00
8.840000e+00   2.693742e+00   2.136840e+00   1.012158e+00   1.290620e+00
8.850000e+00   2.690258e+00   2.135018e+00   1.008036e+00   1.289594e+00
8.860000e+00   2.686777e+00   2.133210e+00   1.003939e+00   1.288524e+00
8.870000e+00   2.683301e+00   2.131416e+00   9.998678e-01   1.287413e+00
8.880000e+00   2.679830e+00   2.129638e+00   9.958243e-01   1.286260e+00
8.890000e+00   2.676367e+00   2.127875e+00   9.918099e-01   1.285068e+00
8.900000e+00   2.672913e+00   2.126128e+00   9.878259e-01   1.283839e+00
8.910000e+00   2.669469e+00   2.124397e+00   9.838739e-01   1.282574e+00
8.920000e+00   2.666038e+00   2.122682e+00   9.799552e-01   1.281275e+00
8.930000e+00   2.662620e+00   2.120985e+00   9.760715e-01   1.279943e+00
8.940000e+00   2.659218e+00   2.119305e+00   9.722240e-01   1.278581e+00
8.950000e+00   2.655834e+00   2.117643e+00   9.684144e-01   1.277190e+00
8.960000e+00   2.652468e+00   2.115999e+00   9.646440e-01   1.275772e+00
8.970000e+00   2.649123e+00   2.114375e+00   9.609145e-01   1.274329e+00
8.980000e+00   2.645800e+00   2.112769e+00   9.572271e-01   1.272863e+00
8.990000e+00   2.642501e+00   2.111183e+00   9.535836e-01   1.271375e+00
9.000000e+00   2.639227e+00   2.109618e+00   9.499852e-01   1.269868e+00
9.010000e+00   2.635982e+00   2.108073e+00   9.464335e-01   1.268343e+00
9.020000e+00   2.632765e+00   2.106548e+00   9.429300e-01   1.266802e+00
9.030000e+00   2.629579e+00   2.105046e+00   9.394762e-01   1.265248e+00
9.040000e+00   2.626426e+00   2.103565e+00   9.360734e-01   1.263682e+00
9.050000e+00   2.623307e+00   2.102107e+00   9.327233e-01   1.262106e+00
9.060000e+00   2.620224e+00   2.100672e+00   9.294273e-01   1.260523e+00
9.070000e+00   2.617179e+00   2.099259e+00   9.261867e-01   1.258933e+00
9.080000e+00   2.614173e+00   2.097871e+00   9.230031e-01   1.257340e+00
9.090000e+00   2.611209e+00   2.096507e+00   9.198778e-01   1.255745e+00
9.100000e+00   2.608287e+00   2.095167e+00   9.168124e-01   1.254151e+00
9.110000e+00   2.605410e+00   2.093852e+00   9.138082e-01   1.252558e+00
9.120000e+00   2.602580e+00   2.092563e+00   9.108666e-01   1.250970e+00
9.130000e+00   2.599797e+00   2.091299e+00   9.079890e-01   1.249387e+00
9.140000e+00   2.597064e+00   2.090062e+00   9.051768e-01   1.247813e+00
9.150000e+00   2.594382e+00   2.088851e+00   9.024314e-01   1.246249e+00
9.160000e+00   2.591753e+00   2.087668e+00   8.997540e-01   1.244697e+00
9.170000e+00   2.589178e+00   2.086512e+00   8.971460e-01   1.243158e+00
9.180000e+00   2.586660e+00   2.085383e+00   8.946088e-01   1.241636e+00
9.190000e+00   2.584199e+00   2.084284e+00   8.921435e-01   1.240131e+00
9.200000e+00   2.581797e+00   2.083212e+00   8.897514e-01   1.238645e+00
9.210000e+00   2.579455e+00   2.082170e+00   8.874338e-01   1.237181e+00
9.220000e+00   2.577176e+00   2.081157e+00   8.851919e-01   1.235740e+00
9.230000e+00   2.574960e+00   2.080174e+00   8.830268e-01   1.234325e+00
9.240000e+00   2.572809e+00   2.079222e+00   8.809396e-01   1.232935e+00
9.250000e+00   2.570724e+00   2.078299e+00   8.789316e-01   1.231574e+00
9.260000e+00   2.568707e+00   2.077408e+00   8.770038e-01   1.230244e+00
9.270000e+00   2.566759e+00   2.076547e+00   8.751572e-01   1.228944e+00
9.280000e+00   2.564882e+00   2.075719e+00   8.733928e-01   1.227678e+00
9.290000e+00   2.563075e+00   2.074922e+00   8.717117e-01   1.226447e+00
9.300000e+00   2.561341e+00   2.074157e+00   8.701147e-01   1.225253e+00
9.310000e+00   2.559682e+00   2.073424e+00   8.686028e-01   1.224096e+00
9.320000e+00   2.558097e+00   2.072725e+00   8.671769e-01   1.222978e+00
9.330000e+00   2.556588e+00   2.072058e+00   8.658377e-01   1.221901e+00
9.340000e+00   2.555156e+00   2.071424e+00   8.645860e-01   1.220866e+00
9.350000e+00   2.553802e+00   2.070824e+00   8.634226e-01   1.219873e+00
9.360000e+00   2.552527e+00   2.070258e+00   8.623481e-01   1.218925e+00
9.370000e+00   2.551331e+00   2.069726e+00   8.613633e-01   1.218023e+00
9.380000e+00   2.550217e+00   2.069228e+00   8.604686e-01   1.217167e+00
9.390000e+00   2.549183e+00   2.068764e+00   8.596647e-01   1.216358e+00
9.400000e+00   2.548232e+00   2.068335e+00   8.589521e-01   1.215598e+00
9.410000e+00   2.547364e+00   2.067941e+00   8.583312e-01   1.214887e+00
9.420000e+00   2.546579e+00   2.067582e+00   8.578024e-01   1.214226e+00
9.430000e+00   2.545878e+00   2.067258e+00   8.573661e-01   1.213616e+00
9.440000e+00   2.545262e+00   2.066969e+00   8.570226e-01   1.213058e+00
9.450000e+00   2.544731e+00   2.066716e+00   8.567721e-01   1.212552e+00
9.460000e+00   2.544285e+00   2.066498e+00   8.566148e-01   1.212099e+00
9.470000e+00   2.543925e+00   2.066316e+00   8.565509e-01   1.211698e+00
9.480000e+00   2.543650e+00   2.066169e+00   8.565803e-01   1.211352e+00
9.490000e+00   2.543463e+00   2.066058e+00   8.567033e-01   1.211059e+00
9.500000e+00   2.543361e+00   2.065983e+00   8.569196e-01   1.210821e+00
9.510000e+00   2.543346e+00   2.065944e+00   8.572293e-01   1.210637e+00
9.520000e+00   2.543418e+00   2.065941e+00   8.576323e-01   1.210507e+00
9.530000e+00   2.543576e+00   2.065974e+00   8.581283e-01   1.210433e+00
9.540000e+00   2.543821e+00   2.066042e+00   8.587170e-01   1.210412e+00
9.550000e+00   2.544152e+00   2.066147e+00   8.593983e-01   1.210446e+00
9.560000e+00   2.544569e+00   2.066287e+00   8.601717e-01   1.210535e+00
9.570000e+00   2.545072e+00   2.066463e+00   8.610368e-01   1.210677e+00
9.580000e+00   2.545661e+00   2.066675e+00   8.619932e-01   1.210873e+00
9.590000e+00   2.546336e+00   2.066922e+00   8.630404e-01   1.211123e+00
9.600000e+00   2.547095e+00   2.067205e+00   8.641778e-01   1.211425e+00
9.610000e+00   2.547938e+00   2.067524e+00   8.654048e-01   1.211780e+00
9.620000e+00   2.548866e+00   2.067878e+00   8.667207e-01   1.212186e+00
9.630000e+00   2.549877e+00   2.068266e+00   8.681249e-01   1.212644e+00
9.640000e+00   2.550970e+00   2.068690e+00   8.696166e-01   1.213151e+00
9.650000e+00   2.552146e+00   2.069149e+00   8.711951e-01   1.213709e+00
9.660000e+00   2.553403e+00   2.069642e+00   8.728594e-01   1.214315e+00
9.670000e+00   2.554740e+00   2.070170e+00   8.746088e-01   1.214969e+00
9.680000e+00   2.556157e+00   2.070732e+00   8.764422e-01   1.215670e+00
9.690000e+00   2.557652e+00   2.071328e+00   8.783588e-01   1.216417e+00
9.700000e+00   2.559226e+00   2.071958e+00   8.803576e-01   1.217209e+00
9.710000e+00   2.560876e+00   2.072621e+00   8.824374e-01   1.218043e+00
9.720000e+00   2.562601e+00   2.073318e+00   8.845973e-01   1.218921e+00
9.730000e+00   2.564402e+00   2.074047e+00   8.868361e-01   1.219839e+00
9.740000e+00   2.566276e+00   2.074809e+00   8.891527e-01   1.220797e+00
9.750000e+00   2.568222e+00   2.075604e+00   8.915460e-01   1.221793e+00
9.760000e+00   2.570239e+00   2.076430e+00   8.940148e-01   1.222826e+00
9.770000e+00   2.572326e+00   2.077289e+00   8.965578e-01   1.223895e+00
9.780000e+00   2.574482e+00   2.078179e+00   8.991738e-01   1.224997e+00
9.790000e+00   2.576705e+00   2.079100e+00   9.018616e-01   1.226132e+00
9.800000e+00   2.578994e+00   2.080051e+00   9.046198e-01   1.227298e+00
9.810000e+00   2.581347e+00   2.081033e+00   9.074472e-01   1.228492e+00
9.820000e+00   2.583764e+00   2.082046e+00   9.103424e-01   1.229714e+00
9.830000e+00   2.586242e+00   2.083087e+00   9.133041e-01   1.230962e+00
9.840000e+00   2.588779e+00   2.084158e+00   9.163309e-01   1.232234e+00
9.850000e+00   2.591376e+00   2.085258e+00   9.194214e-01   1.233528e+00
9.860000e+00   2.594029e+00   2.086387e+00   9.225742e-01   1.234842e+00
9.870000e+00   2.596738e+00   2.087544e+00   9.257880e-01   1.236175e+00
9.880000e+00   2.599501e+00   2.088728e+00   9.290612e-01   1.237525e+00
9.890000e+00   2.602316e+00   2.089939e+00   9.323925e-01   1.238889e+00
9.900000e+00   2.605182e+00   2.091178e+00   9.357804e-01   1.240267e+00
9.910000e+00   2.608096e+00   2.092443e+00   9.392235e-01   1.241655e+00
9.920000e+00   2.611058e+00   2.093734e+00   9.427203e-01   1.243053e+00
9.930000e+00   2.614065e+00   2.095051e+00   9.462693e-01   1.244458e+00
9.940000e+00   2.617117e+00   2.096392e+00   9.498691e-01   1.245868e+00
9.950000e+00   2.620210e+00   2.097759e+00   9.535181e-01   1.247282e+00
9.960000e+00   2.623344e+00   2.099150e+00   9.572150e-01   1.248697e+00
9.970000e+00   2.626517e+00   2.100564e+00   9.609581e-01   1.250112e+00
9.980000e+00   2.629727e+00   2.102002e+00   9.647461e-01   1.251524e+00
9.990000e+00   2.632972e+00   2.103463e+00   9.685774e-01   1.252932e+00


==> DBEC-GP-CUDA_v3_0/output/real3d-cuda/real3d-out.txt <==
 Real time propagation 3D,   OPTION = 2

  Number of Atoms N = 5000, Unit of length AHO = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 332.4918, Strength of DDI GD_3D = 105.33272
  Parameters of trap: GAMMA = 0.50, ANU = 1.00, LAMBDA = 1.50

 # Space Stp: NX = 128, NY = 96, NZ = 80 
  Space Step: DX = 0.200000, DY = 0.200000, DZ = 0.200000
 # Time Stp : NSTP = 0, NPAS = 100, NRUN = 900
   Time Step:   DT = 0.005000
   Dipolar Cut off:   R = 10.000

 * Change for dynamics: GPAR = 1.500, GDPAR = 1.000 *

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000     5.81621     4.33909    2.54499    0.02162
After NPAS iter.:  1.0000     5.81920     4.33911    2.54358    0.02181
After NRUN iter.:  1.0000     6.93923     5.00916    2.63297    0.01448
                  --------------------------------------------------------

 Clock Time: 32.322 seconds
 GPU Time: 15.371 seconds


==> DBEC-GP-CUDA_v3_0/output/real3d-cuda/real3d-rms.txt <==
 Real time propagation 3D,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                  --------------------------------------------------------
           Initial:     2.54499      2.06698      0.87081      1.20261
  After NPAS iter.:     2.54358      2.06676      0.86838      1.20175
  After NRUN iter.:     2.63297      2.10346      0.96858      1.25293
                  --------------------------------------------------------


==> DBEC-GP-CUDA_v3_0/readme.txt <==
# DBEC-GP-CUDA programs are developed by:
#
# Vladimir Loncar, Antun Balaz, Aleksandar Bogojevic
# (Scientific Computing Laboratory, Institute of Physics Belgrade, Serbia)
#
# Srdjan Skrbic
# (Department of Mathematics and Informatics, Faculty of Sciences, University of Novi Sad, Serbia)
#
# Paulsamy Muruganandam
# (Bharathidasan University, Tamil Nadu, India)
#
# Sadhan K. Adhikari
# (UNESP - Sao Paulo State University, Brazil)
#
#
# Public use and modification of this code are allowed provided that the
# following papers are cited:
# [1] V. Loncar et al., Comput. Phys. Commun. 200 (2016) 406.
# [2] R. Kishor Kumar et al., Comput. Phys. Commun. 195 (2015) 117.
#
# The authors would be grateful for all information and/or comments
# regarding the use of the code.


DBEC-GP-CUDA set of CUDA programs solves the time-(in)dependent Gross-Pitaevskii
nonlinear partial differential equation for Bose-Einstein condensates with contact
and dipolar interaction in two and three space dimensions in a trap using imaginary-time
and real-time propagation, using Nvidia GPUs. The Gross-Pitaevskii equation describes
the properties of a dilute trapped Bose-Einstein condensate. The equation is solved using
the split-step Crank-Nicolson method by discretizing space and time, as described in Ref.
[R1]. The discretized equation is then propagated in imaginary or real time over small
time steps. Additional details, for the case of pure contact interaction, are given in
Refs. [R2, R3].

[R1] R. Kishor Kumar, Luis E. Young-S., D. Vudragovic, A. Balaz, P. Muruganandam,
     S. K. Adhikari, Comput. Phys. Commun. 195 (2015) 117.
[R2] P. Muruganandam, S. K. Adhikari, Comput. Phys. Commun. 180 (2009) 1888.
[R3] D. Vudragovic, I. Vidanovic, A. Balaz, P. Muruganandam, S. K. Adhikari,
     Comput. Phys. Commun. 183 (2012) 2021.


DESCRIPTION OF DBEC-GP-CUDA DISTRIBUTION

I) Programs

Programs are written in CUDA C programming language and are located in the src folder.

The src folder has the following structure:

 - src/imag2dXY-cuda program solves the imaginary-time dipolar Gross-Pitaevskii equation in
   two space dimensions for the dynamics in x-y plane in an anisotropic harmonic trap.

 - src/imag2dXZ-cuda program solves the imaginary-time dipolar Gross-Pitaevskii equation in
   two space dimensions for the dynamics in x-z plane in an anisotropic harmonic trap.

 - src/imag3d-cuda program solves the imaginary-time dipolar Gross-Pitaevskii equation in
   three space dimensions in an anisotropic harmonic trap.

 - src/real2dXY-cuda program solves the real-time dipolar Gross-Pitaevskii equation in two
   space dimensions for the dynamics in x-y plane in an anisotropic harmonic trap.

 - src/real2dXZ-cuda program solves the real-time dipolar Gross-Pitaevskii equation in two
   space dimensions for the dynamics in x-z plane in an anisotropic harmonic trap.

 - src/real3d-cuda program solves the real-time dipolar Gross-Pitaevskii equation in three
   space dimensions in an anisotropic harmonic trap.

 - src/utils provides utility functions for parsing of configuration files, integration and
   differentiation, as well as allocation/deallocation of memory.

II) Input parameters

For each program, a specific parameter input file has to be given on the command
line. Examples of input files with characteristic sets of options and their detailed
descriptions are provided in the input folder.

III) Examples of matching outputs

The output folder contains examples of matching outputs for all programs and default
inputs available in the DBEC-GP-CUDA distribution. Some large density files are
omitted to save space.

IV) Compilation

Programs are compiled via provided makefile.

The use of the makefile:

   make <target>

where possible targets are:

   all, clean

as well as program-specific targets, which compile only a specified program:

   imag2dXY-cuda, imag2dXZ-cuda, imag3d-cuda, real2dXY-cuda, real2dXZ-cuda, real3d-cuda

The provided makefile allows compilation of the DBEC-GP-CUDA programs, which rely
on nvcc compiler being installed on the system. Nvidia's nvcc compiler is provided with
CUDA and doesn't have to be installed separately.

Examples of compiling:

1) Compile all DBEC-GP-CUDA programs:

   make all

2) Compile only imag3d-cuda DBEC-GP-CUDA program:

   make imag3d-cuda

V) Running the compiled programs

To run any of the CUDA programs compiled with the make command, you need to use the
syntax:

   ./<programname> -i <parameterfile>

where <programname> is a name of the compiled executable, and <parameterfile> is
a parameter input file prepared by the user. Examples of parameter input
files are described in section II above, and are provided in the folder input.
Matching outputs for the example input files are given in folder output; very
large density output files are omitted.

Example:

Run imag3d-cuda compiled program with the parameter input file input/imag3d-input:

   ./imag3d-cuda -i input/imag3d-input

NOTE: The imaginary-time propagation programs must be run before the real-time versions. 
The output from the imaginary-time propagation programs is read by the real-time versions and therefore must be present in the directory in which the real-time programs are run.

